A DPG method for linear quadratic optimal control problems

The DPG method with optimal test functions for solving linear quadratic optimal control problems with control constraints is studied. We prove existence of a unique optimal solution of the nonlinear discrete problem and characterize it through first order optimality conditions. Furthermore, we systematically develop a priori as well as a posteriori error estimates. Our proposed method can be applied to a wide range of constrained optimal control problems subject to, e.g., scalar second-order PDEs and the Stokes equations. Numerical experiments that illustrate our theoretical findings are presented.

==> data/ExamplePoissonSingAdap.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
12	46.9681934108683	13.0949611139195	3.95172632759435	48.9193759140895	134	0	1.13556559131534	0.0343618514765119	1.13608536167678	0.0232236274573889
33	46.9743780241475	13.0325400752706	3.95234465800487	48.9086937043376	365	0.0040720271285005	0.790481141634082	0.0226891844034754	0.790817182269678	0.0161692558597111
82	46.9806490402276	13.0759596879808	3.9525875629721	48.9263227153411	904	0.00367228083656507	0.646086155170731	0.0175164624500924	0.646333994159835	0.0132103530020083
137	46.9864913026962	13.1215187423901	3.95314133477751	48.944171721033	1509	0.00327137195021232	0.522921576195786	0.0140375637867265	0.523120186881168	0.0106880996957676
235	46.9839583914547	13.0959850363618	3.95416812952795	48.9349835577691	2587	0.00324193824371164	0.412125254336549	0.0108904216919227	0.41228186560916	0.00842509459766037
462	46.983989982221	13.0945199704987	3.95421660439032	48.9346257455972	5084	0.00252073951419826	0.298595577157878	0.00764528833577729	0.298704073055059	0.0061041454492361
920	46.9837432416066	13.0963821691703	3.95432397516813	48.9348958618976	10122	0.0018572418019748	0.217348468222393	0.00550885623979497	0.21742620238325	0.00444317288416968
1706	46.9837693797394	13.0956656195042	3.95442336196819	48.9347372249211	18768	0.00140388562964293	0.160802164857775	0.00399373127985243	0.160857878288083	0.0032871920318837
3037	46.9837731405649	13.0955447798468	3.95444913343443	48.9347105800572	33409	0.00101155276643231	0.120486220031889	0.00299564092838787	0.120527699393724	0.00246303080093916
5818	46.9837492093373	13.0958407010724	3.95447031174308	48.9347685074756	64000	0.000734246667001641	0.0880568640007407	0.00216487477303842	0.088086531879714	0.00180008069040436
10672	46.9837434405657	13.0958539277034	3.95447923772823	48.9347672297138	117394	0.000545359100599814	0.0645747792558131	0.00160595152898146	0.0645970480192326	0.00132006447922794
20225	46.9837393822122	13.0958686318896	3.9544833754817	48.9347676026596	222477	0.000435783453298841	0.047801599715365	0.00117474400967414	0.0478180182154637	0.000977178814942707
36874	46.9837392692676	13.0958506828186	3.95448693228081	48.9347629781404	405616	0.000291900476647056	0.0351243727972152	0.000866302745821305	0.0351362668867003	0.000718022623352564
66341	46.9837368879921	13.0958418955101	3.95448832160438	48.9347584524331	729753	0.000237761480578566	0.0263678126066973	0.000651353187415354	0.0263769280462739	0.000539022340774676
120192	46.9837373434729	13.0958415268028	3.95448937926614	48.9347588765522	1322114	0.000167052428748564	0.0195601626263104	0.000478019811119775	0.019566715907926	0.000399853117847928


==> data/ExamplePoissonSingUnif.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
12	46.9681934108683	13.0949611139195	3.95172632759435	48.9193759140895	134	0	1.13556559131534	0.0343618514765119	1.13608536167678	0.0232236274573889
48	46.9847919785628	13.0970397332946	3.95292252517123	48.9359655420666	530	0.00434116095222997	0.765192735550344	0.0208010521162897	0.765487721643251	0.0156426406052052
192	46.9845679164344	13.0963221507206	3.95400242980066	48.9356456111939	2114	0.00294320923982032	0.44983318526443	0.0118899199725317	0.449999919158576	0.00919574910146154
768	46.9839401237647	13.0965668124817	3.95434889332125	48.9351363234784	8450	0.00163268528294869	0.255963929848799	0.00662404163989787	0.256054831964798	0.00523253537646623
3072	46.9837627164977	13.0957834013635	3.95445336546699	48.934764772248	33794	0.000831158291735414	0.145730592027398	0.00374664410358427	0.145781115439555	0.00297909096156994
12288	46.9837311663051	13.0958474685319	3.95447949594454	48.934753737099	135170	0.000416647231562837	0.0841799748861921	0.00216714349586309	0.0842088966658937	0.00172084030744906
49152	46.9837303065696	13.095848053504	3.95448714568122	48.9347536863761	540674	0.000210600647797214	0.0495548075137618	0.00128160401043228	0.0495718247515501	0.00101301878557021
196608	46.983733025054	13.0958411774046	3.9544894280486	48.9347546407448	2162690	0.000105926803969867	0.0297066636032362	0.000772167754287709	0.0297168862090967	0.00060727567609695


==> data/ExamplePoissonSmooth_1e+00.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
4	3.98776487047219	0.33697655655822	1.01213171699377	4.12798164656611	46	0.141205772066605	3.94376132205073	1.35112231904976	4.17117776609948	1.01046422276836
16	2.76512746815249	0.227635147611509	0.852302202310278	2.90244151011222	178	0.117168919100166	4.21712715206846	1.04949879061135	4.34733684959089	1.49782065700363
64	1.45364985149492	0.104368918316754	0.431925968690868	1.52004960586534	706	0.0675145731764838	2.3947174616805	0.530485858097835	2.4537003045422	1.61422383524474
256	0.735151286920401	0.0503634303237791	0.216693640709304	0.768075532547778	2818	0.0347978824239578	1.24674805212838	0.265934571368673	1.27526969475328	1.66034412074434
1024	0.368600017355429	0.0249309470342136	0.108438746226716	0.385027903661109	11266	0.0175260944042366	0.632665126727753	0.133053815708665	0.646742332337342	1.67972847211247
4096	0.184427550447631	0.0124333694749725	0.054230884305371	0.192637220840514	45058	0.0087788466277958	0.318251210495298	0.0665377316464221	0.325250935221543	1.68841168805493
16384	0.0922297022305963	0.0062126477413475	0.027116881704717	0.096334003544388	180226	0.00439139525747105	0.159553393955879	0.0332702190704899	0.163044403007726	1.6924906783574
65536	0.0461168414918173	0.0031058184946321	0.0135586208168787	0.0481689254204295	720898	0.00219594402802634	0.0798770774093146	0.0166352787000128	0.0816204763711592	1.69446330095091
262144	0.0230586695436518	0.00155284605016936	0.00677933290463718	0.024084703166341	2883586	0.00109800281160872	0.0399628079250157	0.00831766049559645	0.040833994459837	1.69543274740888


==> data/ExamplePoissonSmooth_1e-01.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
4	3.98686502496976	3.35863992373391	1.13947540486032	5.33609961141169	46	1.42365317129917	3.95377302041599	1.71353300459765	4.53820502037589	0.850472320769756
16	2.76368508464904	2.2624560067477	0.943502971575038	3.69416570918946	178	1.17915946761407	4.23759575936757	1.2113371228635	4.56234287346985	1.23501305372435
64	1.45346783842984	1.04012462984936	0.447474548152628	1.84246071171506	706	0.676580276316745	2.39845485046053	0.551605611851603	2.55237444177469	1.38530739111327
256	0.735129120863669	0.50310760814464	0.218782020322465	0.917277309286123	2818	0.348174047218774	1.24725458767032	0.268593912198032	1.3225021222256	1.44176914531424
1024	0.368597269584239	0.249240842127449	0.108704457874848	0.458041050225	11266	0.175285843426558	0.632729479960437	0.13338679399772	0.669972953580781	1.46269194267998
4096	0.184427207732995	0.124325026790601	0.0542642451645868	0.228942603160607	45058	0.0877915942091773	0.318259269940075	0.0665793711474759	0.336792428030934	1.4710780054976
16384	0.092229659419114	0.06212539110657	0.0271210564106985	0.114461460752265	180226	0.0439143440506189	0.159554400717138	0.0332754245428392	0.168799675000005	1.47472934462497
65536	0.0461168361428627	0.0310580490698112	0.0135591427992983	0.0572294971260644	720898	0.0219594892299113	0.0798772031616874	0.0166359294010565	0.0844946205341442	1.47641731584712
262144	0.0230586688641383	0.0155284435152032	0.00677939815443386	0.0286145943030332	2883586	0.0109800342351478	0.039962823630353	0.00831774183183133	0.0422702407551307	1.47722663153921


==> data/ExamplePoissonSmooth_1e-02.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
4	3.98809927942885	1.90894683704828	1.01694158512976	4.53686941368426	46	1.95894416605814	3.94214664273322	1.38104162333313	4.61359495013646	1.01691155937193
16	2.76547397047991	2.39826928968602	0.858332240702373	3.75982394570306	178	1.89634143951849	4.21419717780369	1.05615162458575	4.74036126922398	1.26079341418141
64	1.45368199800496	1.92614155695079	0.433961649311698	2.451843258002	706	1.38495479872424	2.39444389841795	0.537362837832894	2.81783963288617	1.14927396916164
256	0.735152542023683	1.36006644719366	0.216709711441154	1.56115120979961	2818	1.00014106738429	1.24674510331219	0.26603261287422	1.62031751777675	1.037899152629
1024	0.368600475377865	0.966339804549202	0.108539468728597	1.03993256732197	11266	0.694827676850476	0.632663042012431	0.133108842436318	0.949086923932992	0.91264275565201
4096	0.184427364383535	0.531285512899802	0.0542758637140635	0.564998777284138	45058	0.376022776750334	0.318254939439125	0.0665580568727125	0.497100905297007	0.879826515176713
16384	0.0922296813956781	0.263008318025215	0.0271215392493562	0.280027261837228	180226	0.186049419132548	0.159553803877456	0.0332729224267599	0.247343667916002	0.883284242731253
65536	0.0461168397051387	0.130634873173126	0.0135590296772386	0.139197989493873	720898	0.0923836124232027	0.0798771125124738	0.0166355567885103	0.123255128482975	0.885466298264315
262144	0.023058669271949	0.0658046170539908	0.00677939038367803	0.0700564771323095	2883586	0.046532485614089	0.0399628130440901	0.00831769677429952	0.0618989719094872	0.883558158263997


==> data/ExamplePoissonSmooth_1e-03.dat <==
nE	errP	errU	errY	errTotal	dofSystem	estCT	estAdj	estST	estTotal	effInd
4	3.98799078645725	0	1.01467505869296	4.11504993743715	46	0	3.942643361675	1.31081764766621	4.15483809345118	1.00966893637233
16	2.76539724130774	0	0.851762854354256	2.89360015591135	178	0	4.21482783408978	1.03138686463607	4.33918569959408	1.49958026879752
64	1.45369589679742	0.617322797244826	0.433110496690608	1.63765194675408	706	0.201897497259671	2.39427934570439	0.534344180888187	2.46147514476897	1.50305145708632
256	0.735157467733546	0.686388801010912	0.216927135901828	1.02890401438043	2818	0.485137276982139	1.24668715910417	0.266787661581406	1.36409776283261	1.32577747172463
1024	0.368600859285997	0.692255908130448	0.108482755499942	0.7917407050599	11266	0.502779126754505	0.632656757235777	0.133202029180162	0.81901416553917	1.0344474653191
4096	0.184427664957691	0.66832010160203	0.0542385216295999	0.695418678952225	45058	0.476966987334876	0.318250065842077	0.0665557335212199	0.577243689511061	0.830066414639283
16384	0.0922297176075005	0.523684673611552	0.0271192668199091	0.532435360225489	180226	0.372149879111684	0.15955324346367	0.0332758455523127	0.406275832310808	0.763051935804466
65536	0.0461168421872547	0.351193328172343	0.0135597972670261	0.354467748868658	720898	0.248674672868765	0.0798770746823558	0.0166371628218976	0.261717854134868	0.738340384901542
262144	0.0230586692183796	0.212584441051586	0.00678004636084312	0.213938813290139	2883586	0.150364834877576	0.0399628149408553	0.00831815554581888	0.15580693777057	0.728278031341921


==> data/ExampleStokes.dat <==
nE	errP	errU	errY	errTotal	estCT	estAdj	estST	estTotal	effInd
4	38.7503197393754	10.0089551353597	1.16401050398939	40.0305393526269	0.00267335739876615	42.9908855343676	2.17116866710544	43.0456759681731	1.07532090909358
16	25.8394945421522	8.16088322281987	1.82663462776352	27.1284111782557	1.32009052626164	47.8131251585453	1.35983725496503	47.8506711947098	1.76385822524924
64	19.4373841642849	3.34792367511965	0.301960842731211	19.7247619246371	2.27449140309253	23.0318347911228	0.743255189952949	23.1558017193469	1.17394581530661
256	9.98706760693661	1.99155567170749	0.084305752984962	10.1838779605039	1.36065595319429	12.0239181200827	0.687112345430744	12.120153256319	1.19013143159458
1024	5.02770869112959	1.07563577948699	0.0346003397796343	5.14154139905007	0.717482086189961	6.10710255904949	0.428017209076509	6.16398255529799	1.19885887847501
4096	2.51814537052471	0.5362507986445	0.0134964909435304	2.57462855923277	0.360063920705454	3.06958653817556	0.212678778867089	3.09794122044347	1.20325753761026


==> data/ExampleStokesSmooth_1e+00.dat <==
nE	errP	errU	errY	errTotal	estCT	estAdj	estST	estTotal	effInd
4	38.7503197559272	1.92650464016518	0.517488433342873	38.7999066606804	0.000267955625739902	42.9908855355973	0.497104953814819	42.9937594604349	1.10808924970957
16	25.8393844553068	1.70828357030777	0.457185730376341	25.8978112214945	0.131706313595104	47.8039149182214	0.399020485474759	47.8057616340272	1.84593830054447
64	19.4373850380996	0.765132190376652	0.203101300080149	19.4529728576106	0.331052077240695	23.0320133278839	0.254605668747802	23.0357994751697	1.18417887300744
256	9.98706917967365	0.332485623118362	0.070788633802124	9.99272840294028	0.195311657899463	12.0242659647936	0.119747915246109	12.0264482786487	1.203519979099
1024	5.02770848951147	0.157446586005443	0.0283697049899041	5.03021330634228	0.101512004149896	6.10708455637258	0.059071561934129	6.1082138072517	1.21430512689198
4096	2.51814537467879	0.0775183189239165	0.0130155958776638	2.5193550849973	0.0512418900921736	3.0695877011754	0.0294415879879436	3.07015654219956	1.21862795779851


==> data/ExampleStokesSmooth_1e-01.dat <==
nE	errP	errU	errY	errTotal	estCT	estAdj	estST	estTotal	effInd
4	38.7503197393754	10.0089551353597	1.16401050398939	40.0305393526269	0.00267335739876615	42.9908855343676	2.17116866710544	43.0456759681731	1.07532090909358
16	25.8394945421522	8.16088322281987	1.82663462776352	27.1284111782557	1.32009052626164	47.8131251585453	1.35983725496503	47.8506711947098	1.76385822524924
64	19.4373841642849	3.34792367511965	0.301960842731211	19.7247619246371	2.27449140309253	23.0318347911228	0.743255189952949	23.1558017193469	1.17394581530661
256	9.98706760693661	1.99155567170749	0.084305752984962	10.1838779605039	1.36065595319429	12.0239181200827	0.687112345430744	12.120153256319	1.19013143159458
1024	5.02770869112959	1.07563577948699	0.0346003397796343	5.14154139905007	0.717482086189961	6.10710255904949	0.428017209076509	6.16398255529799	1.19885887847501
4096	2.51814537052471	0.5362507986445	0.0134964909435304	2.57462855923277	0.360063920705454	3.06958653817556	0.212678778867089	3.09794122044347	1.20325753761026


==> data/ExampleStokesSmooth_1e-02.dat <==
nE	errP	errU	errY	errTotal	estCT	estAdj	estST	estTotal	effInd
4	38.7503195799817	12.6364551071135	1.41949471518948	40.771005628607	0.0261291058671555	42.9908855225262	2.70850529623013	43.0761293720877	1.05653830971153
16	25.8393821398207	4.2308741018034	0.291795136485545	26.1842809715336	6.35227198649971	47.8017637158526	0.217882542120494	48.2224786436661	1.84165754622369
64	19.4373769846707	3.20437562082157	0.158196511027764	19.7000550281948	3.87257375930188	23.0294079483297	0.251943273411844	23.3540988561932	1.18548394016
256	9.98706791180644	3.91485201117441	0.126156236802335	10.7273275072918	3.01500973858434	12.0235350430369	1.32770525102477	12.4666948261556	1.16214358307616
1024	5.0277084919526	2.86546122577149	0.0412275323939951	5.78701753902374	2.11510534479226	6.10694570887596	1.08474802761753	6.55325375627614	1.13240606445123
4096	2.51814539605042	1.70278633317979	0.0166696646860481	3.03984812884268	1.34792247274955	3.0695677121452	0.652272150344401	3.41534769680957	1.12352576577891


==> data/ExampleStokesSmooth_1e-03.dat <==
nE	errP	errU	errY	errTotal	estCT	estAdj	estST	estTotal	effInd
4	38.7503184397256	13.8601076359629	1.68731767223708	41.1717548155895	0.213106030453267	42.9908854378227	2.87967980239445	43.0877500070789	1.04653664144439
16	25.8393822545697	2.4742581559252	0.231813089737571	25.9580918575214	7.38654527690584	47.8016581656567	0.149389460935941	48.3692246343179	1.86335825066829
64	19.4373768677715	2.55495053708042	0.117565810103484	19.6047521957837	4.9200765056065	23.0293069649245	0.0833856500657886	23.5491631543963	1.20119667513374
256	9.98706777288584	4.03610127906776	0.165844056045777	10.7724367319439	4.1060093949995	12.0236175083925	1.12157925688428	12.7547885583972	1.18402074440363
1024	5.02770851475013	3.98975618974136	0.130325915124304	6.41907324844952	3.07237844188758	6.10697366766385	1.22236127997405	6.94469608885047	1.08188453691939
4096	2.51814546323061	3.16407879520668	0.0638185741698803	4.04406824204811	2.52394434323749	3.06956897611586	1.08154665126331	4.11853030895153	1.01841266330009


==> data/coo1.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1


==> data/coo2.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5


==> data/coo3.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75


==> data/coo4.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1


==> data/coo5.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-0.625	0.125
-0.625	0.375
-0.875	0.125
-0.5	0.125
-0.625	0.875
-0.75	0.5
0.875	0.375
0.875	0.625
0.875	0.75
0.75	0.625
0.5	-0.75
0.875	-0.625
0.625	-0.625
0.875	-0.875
0.875	-0.375
0.25	-0.125
0.125	-0.375
0.125	-0.625
-0.625	0.25
-0.75	0.125
-0.75	0.875
-0.625	0.625
0.375	-0.625
0.75	-0.625
0.875	-0.75
0.125	-0.0625
0.1875	-0.0625
0.125	-0.75
-0.625	0.75
-0.5	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0.875	0.5
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.5
0.0625	0
0.0625	-0.0625
0.25	-0.625
0.125	-0.5
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
1	0.625
1	-0.875
0	-0.625
0.75	-1
1	-0.625
0	-0.875
-1	0.25
-0.625	0
-0.875	1


==> data/coo6.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-0.625	0.125
-0.625	0.375
-0.875	0.125
-0.5	0.125
-0.625	0.875
-0.75	0.5
0.875	0.375
0.875	0.625
0.875	0.75
0.75	0.625
0.5	-0.75
0.875	-0.625
0.625	-0.625
0.875	-0.875
0.875	-0.375
0.25	-0.125
0.125	-0.375
0.125	-0.625
-0.625	0.25
-0.75	0.125
-0.75	0.875
-0.625	0.625
0.375	-0.625
0.75	-0.625
0.875	-0.75
0.125	-0.0625
0.1875	-0.0625
0.125	-0.75
-0.625	0.75
-0.5	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0.875	0.5
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.5
0.0625	0
0.0625	-0.0625
0.25	-0.625
0.125	-0.5
-0.8125	0.1875
-0.9375	0.0625
-0.25	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.25
-0.375	0.5
-0.125	0.625
-0.125	0.875
-0.25	0.875
-0.875	0.75
-0.875	0.25
0.5	0.125
0.375	0.375
0.03125	0.03125
0.09375	0.03125
0.125	0.0625
0.3125	0.0625
0.875	0
0.625	0.375
0.9375	0.6875
0.625	0.75
0.75	0.875
0.375	0.625
0.125	0.875
0.125	0.625
0	0.375
0	0.1875
0	0.0625
0.0625	0.125
0.25	0.375
0.25	-0.875
0.75	-0.875
0.8125	-0.8125
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.75	-0.125
0.375	0
0.375	-0.25
0.1875	-0.4375
0.375	-0.375
0.125	-0.25
0.375	-0.5
-0.3125	0.1875
-0.3125	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.3125	0.4375
-0.1875	0.1875
-0.0625	0.125
-0.0625	0.3125
0	0.625
-0.125	0.75
-0.25	0.625
-0.8125	0.8125
0.375	0.25
0.09375	0.09375
0.0625	0.03125
0.4375	0.0625
0.5	0.375
0.875	0.8125
0.5625	0.8125
0.8125	0.8125
0.375	0.75
0.125	0.5
0.0625	0.3125
0.03125	0.09375
0.375	0.5
0.0625	0.4375
0.1875	-0.8125
0.8125	-0.3125
0.625	-0.5
0.625	-0.25
0.8125	-0.0625
0.5	-0.375
0.1875	-0.3125
0.25	-0.375
0.1875	-0.1875
-0.3125	0.0625
-0.1875	0.0625
0	0.875
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.9375	0.8125
0.9375	0.75
0.5625	0.9375
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.5	0.875
0.125	0.75
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.3125
0.9375	-0.0625
0.03125	0
0.0625	-0.1875
0.03125	-0.03125
0.0625	-0.3125
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
1	0.625
1	-0.875
0	-0.625
0.75	-1
1	-0.625
0	-0.875
-1	0.25
-0.625	0
-0.875	1
-0.375	0
-1	0.875
0.875	1
0.125	-1
1	-0.375
0	-0.0625
-0.125	1
0.25	1
0	-0.375
-0.125	0
1	0.875
1	-0.125
0.625	1
0.875	-1
-1	0.125


==> data/coo7.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-0.625	0.125
-0.625	0.375
-0.875	0.125
-0.5	0.125
-0.625	0.875
-0.75	0.5
0.875	0.375
0.875	0.625
0.875	0.75
0.75	0.625
0.5	-0.75
0.875	-0.625
0.625	-0.625
0.875	-0.875
0.875	-0.375
0.25	-0.125
0.125	-0.375
0.125	-0.625
-0.625	0.25
-0.75	0.125
-0.75	0.875
-0.625	0.625
0.375	-0.625
0.75	-0.625
0.875	-0.75
0.125	-0.0625
0.1875	-0.0625
0.125	-0.75
-0.625	0.75
-0.5	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0.875	0.5
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.5
0.0625	0
0.0625	-0.0625
0.25	-0.625
0.125	-0.5
-0.8125	0.1875
-0.9375	0.0625
-0.25	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.25
-0.375	0.5
-0.125	0.625
-0.125	0.875
-0.25	0.875
-0.875	0.75
-0.875	0.25
0.5	0.125
0.375	0.375
0.03125	0.03125
0.09375	0.03125
0.125	0.0625
0.3125	0.0625
0.875	0
0.625	0.375
0.9375	0.6875
0.625	0.75
0.75	0.875
0.375	0.625
0.125	0.875
0.125	0.625
0	0.375
0	0.1875
0	0.0625
0.0625	0.125
0.25	0.375
0.25	-0.875
0.75	-0.875
0.8125	-0.8125
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.75	-0.125
0.375	0
0.375	-0.25
0.1875	-0.4375
0.375	-0.375
0.125	-0.25
0.375	-0.5
-0.3125	0.1875
-0.3125	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.3125	0.4375
-0.1875	0.1875
-0.0625	0.125
-0.0625	0.3125
0	0.625
-0.125	0.75
-0.25	0.625
-0.8125	0.8125
0.375	0.25
0.09375	0.09375
0.0625	0.03125
0.4375	0.0625
0.5	0.375
0.875	0.8125
0.5625	0.8125
0.8125	0.8125
0.375	0.75
0.125	0.5
0.0625	0.3125
0.03125	0.09375
0.375	0.5
0.0625	0.4375
0.1875	-0.8125
0.8125	-0.3125
0.625	-0.5
0.625	-0.25
0.8125	-0.0625
0.5	-0.375
0.1875	-0.3125
0.25	-0.375
0.1875	-0.1875
-0.3125	0.0625
-0.1875	0.0625
0	0.875
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.9375	0.8125
0.9375	0.75
0.5625	0.9375
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.5	0.875
0.125	0.75
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.3125
0.9375	-0.0625
0.03125	0
0.0625	-0.1875
0.03125	-0.03125
0.0625	-0.3125
-0.6875	0.1875
-0.5625	0.0625
-0.5625	0.1875
-0.5625	0.3125
-0.8125	0.0625
-0.8125	0.125
-0.6875	0.0625
-0.4375	0.0625
-0.125	0.0625
-0.1875	0.125
-0.375	0.3125
-0.5	0.375
-0.4375	0.1875
-0.4375	0.4375
-0.09375	0.09375
-0.03125	0.03125
-0.03125	0.09375
-0.3125	0.6875
-0.4375	0.9375
-0.4375	0.8125
-0.375	0.75
-0.6875	0.9375
-0.5625	0.9375
-0.8125	0.9375
-0.875	0.9375
-0.8125	0.875
-0.5	0.625
-0.5625	0.8125
-0.75	0.625
-0.9375	0.875
-0.8125	0.3125
-0.9375	0.125
-0.625	0.5
-0.875	0.5
-0.75	0.375
0.3125	0.1875
0.25	0.0625
0.1875	0.1875
0.046875	0.046875
0.015625	0.015625
0.046875	0.015625
0.15625	0.03125
0.3125	0.125
0.625	0
0.75	0.125
0.5625	0.3125
0.5625	0.0625
0.625	0.25
0.9375	0.4375
0.8125	0.4375
0.75	0.375
0.875	0.25
0.8125	0.6875
0.9375	0.5625
0.9375	0.875
0.8125	0.75
0.6875	0.6875
0.625	0.5
0.8125	0.5625
0.6875	0.8125
0.5625	0.6875
0.875	0.9375
0.6875	0.9375
0.625	0.9375
0.25	0.875
0.3125	0.6875
0.5	0.625
0.4375	0.8125
0.1875	0.5625
0.25	0.625
0.1875	0.8125
0.1875	0.3125
0	0.09375
0	0.03125
0.03125	0.0625
0.125	0.1875
0.375	-0.75
0.125	-0.9375
0.6875	-0.8125
0.875	-0.9375
0.5	-0.875
0.625	-0.75
0.9375	-0.5625
0.8125	-0.5625
0.9375	-0.8125
0.875	-0.8125
0.9375	-0.6875
0.9375	-0.4375
0.5	-0.125
0.6875	-0.0625
0.3125	-0.0625
0.1875	0
0.09375	-0.03125
0.4375	-0.1875
0.0625	-0.4375
0.125	-0.1875
0.0625	-0.125
0.0625	-0.6875
0.1875	-0.6875
0.0625	-0.5625
0.0625	-0.8125
0.0625	-0.875
0.125	-0.8125
0.1875	-0.5625
-0.5625	0.125
-0.5625	0.4375
-0.90625	0.09375
-0.875	0.0625
-0.625	0.0625
-0.6875	0.125
-0.15625	0.09375
-0.4375	0.25
-0.4375	0.3125
-0.03125	0.0625
-0.3125	0.8125
-0.4375	0.5625
-0.625	0.9375
-0.5625	0.6875
-0.5625	0.875
-0.8125	0.6875
-0.8125	0.5625
-0.5625	0.5625
-0.90625	0.90625
-0.8125	0.4375
0.1875	0.125
0.03125	0.015625
0.21875	0.03125
0.25	0.1875
0.6875	0.1875
0.6875	0.0625
0.8125	0.0625
0.6875	0.3125
0.5625	0.1875
0.8125	0.3125
0.6875	0.4375
0.8125	0.1875
0.875	0.6875
0.6875	0.5625
0.875	0.5625
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.5625	0.5625
0.6875	0.75
0.90625	0.90625
0.75	0.8125
0.6875	0.875
0.3125	0.8125
0.3125	0.75
0.1875	0.6875
0.3125	0.5625
0.1875	0.25
0.3125	-0.8125
0.4375	-0.8125
0.09375	-0.90625
0.5625	-0.8125
0.875	-0.5625
0.90625	-0.90625
0.9375	-0.875
0.9375	-0.625
0.5625	-0.1875
0.5625	-0.0625
0.25	-0.0625
0.15625	-0.03125
0.046875	0
0.046875	-0.015625
0.21875	-0.03125
0.4375	-0.0625
0.09375	-0.15625
0.09375	-0.09375
0.125	-0.6875
0.0625	-0.625
0.125	-0.5625
-0.90625	0.03125
-0.75	0.0625
-0.15625	0.03125
-0.09375	0.03125
-0.5	0.0625
-0.4375	0.6875
-0.90625	0.96875
-0.75	0.9375
-0.5	0.9375
-0.9375	0.5625
-0.96875	0.90625
-0.9375	0.4375
-0.96875	0.09375
0.9375	0.1875
0.9375	0.3125
0.96875	0.90625
0.9375	0.5
0.90625	0.96875
0.96875	0.96875
0.75	0.9375
0.3125	0.9375
0.1875	0.9375
0.375	0.8125
0.015625	0.046875
0.4375	-0.9375
0.09375	-0.96875
0.5625	-0.9375
0.90625	-0.96875
0.96875	-0.90625
0.9375	-0.75
0.9375	-0.5
0.0625	-0.03125
0.03125	-0.015625
0.015625	0
0.03125	-0.09375
0.015625	-0.015625
0.03125	-0.15625
0.03125	-0.90625
0.0625	-0.75
0.0625	-0.5
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
1	0.625
1	-0.875
0	-0.625
0.75	-1
1	-0.625
0	-0.875
-1	0.25
-0.625	0
-0.875	1
-0.375	0
-1	0.875
0.875	1
0.125	-1
1	-0.375
0	-0.0625
-0.125	1
0.25	1
0	-0.375
-0.125	0
1	0.875
1	-0.125
0.625	1
0.875	-1
-1	0.125
-0.9375	0
-0.1875	0
-1	0.9375
-1	0.375
1	0.125
0.9375	1
0.375	1
0.0625	-1
0.625	-1
1	-0.9375
0	-0.03125
-0.5625	1
-0.8125	1
0.6875	1
0	-0.5625
0	-0.8125
1	0.375
-0.375	1
0.375	-1
0	-0.1875
1	-0.8125
1	-0.5625
0	-0.9375
-1	0.625
-0.8125	0
-0.5625	0
-0.9375	1
0.125	1
-0.0625	0
1	0.9375
0.9375	-1
-1	0.0625


==> data/coo8.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-0.625	0.125
-0.625	0.375
-0.875	0.125
-0.5	0.125
-0.625	0.875
-0.75	0.5
0.875	0.375
0.875	0.625
0.875	0.75
0.75	0.625
0.5	-0.75
0.875	-0.625
0.625	-0.625
0.875	-0.875
0.875	-0.375
0.25	-0.125
0.125	-0.375
0.125	-0.625
-0.625	0.25
-0.75	0.125
-0.75	0.875
-0.625	0.625
0.375	-0.625
0.75	-0.625
0.875	-0.75
0.125	-0.0625
0.1875	-0.0625
0.125	-0.75
-0.625	0.75
-0.5	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0.875	0.5
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.5
0.0625	0
0.0625	-0.0625
0.25	-0.625
0.125	-0.5
-0.8125	0.1875
-0.9375	0.0625
-0.25	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.25
-0.375	0.5
-0.125	0.625
-0.125	0.875
-0.25	0.875
-0.875	0.75
-0.875	0.25
0.5	0.125
0.375	0.375
0.03125	0.03125
0.09375	0.03125
0.125	0.0625
0.3125	0.0625
0.875	0
0.625	0.375
0.9375	0.6875
0.625	0.75
0.75	0.875
0.375	0.625
0.125	0.875
0.125	0.625
0	0.375
0	0.1875
0	0.0625
0.0625	0.125
0.25	0.375
0.25	-0.875
0.75	-0.875
0.8125	-0.8125
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.75	-0.125
0.375	0
0.375	-0.25
0.1875	-0.4375
0.375	-0.375
0.125	-0.25
0.375	-0.5
-0.3125	0.1875
-0.3125	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.3125	0.4375
-0.1875	0.1875
-0.0625	0.125
-0.0625	0.3125
0	0.625
-0.125	0.75
-0.25	0.625
-0.8125	0.8125
0.375	0.25
0.09375	0.09375
0.0625	0.03125
0.4375	0.0625
0.5	0.375
0.875	0.8125
0.5625	0.8125
0.8125	0.8125
0.375	0.75
0.125	0.5
0.0625	0.3125
0.03125	0.09375
0.375	0.5
0.0625	0.4375
0.1875	-0.8125
0.8125	-0.3125
0.625	-0.5
0.625	-0.25
0.8125	-0.0625
0.5	-0.375
0.1875	-0.3125
0.25	-0.375
0.1875	-0.1875
-0.3125	0.0625
-0.1875	0.0625
0	0.875
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.9375	0.8125
0.9375	0.75
0.5625	0.9375
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.5	0.875
0.125	0.75
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.3125
0.9375	-0.0625
0.03125	0
0.0625	-0.1875
0.03125	-0.03125
0.0625	-0.3125
-0.6875	0.1875
-0.5625	0.0625
-0.5625	0.1875
-0.5625	0.3125
-0.8125	0.0625
-0.8125	0.125
-0.6875	0.0625
-0.4375	0.0625
-0.125	0.0625
-0.1875	0.125
-0.375	0.3125
-0.5	0.375
-0.4375	0.1875
-0.4375	0.4375
-0.09375	0.09375
-0.03125	0.03125
-0.03125	0.09375
-0.3125	0.6875
-0.4375	0.9375
-0.4375	0.8125
-0.375	0.75
-0.6875	0.9375
-0.5625	0.9375
-0.8125	0.9375
-0.875	0.9375
-0.8125	0.875
-0.5	0.625
-0.5625	0.8125
-0.75	0.625
-0.9375	0.875
-0.8125	0.3125
-0.9375	0.125
-0.625	0.5
-0.875	0.5
-0.75	0.375
0.3125	0.1875
0.25	0.0625
0.1875	0.1875
0.046875	0.046875
0.015625	0.015625
0.046875	0.015625
0.15625	0.03125
0.3125	0.125
0.625	0
0.75	0.125
0.5625	0.3125
0.5625	0.0625
0.625	0.25
0.9375	0.4375
0.8125	0.4375
0.75	0.375
0.875	0.25
0.8125	0.6875
0.9375	0.5625
0.9375	0.875
0.8125	0.75
0.6875	0.6875
0.625	0.5
0.8125	0.5625
0.6875	0.8125
0.5625	0.6875
0.875	0.9375
0.6875	0.9375
0.625	0.9375
0.25	0.875
0.3125	0.6875
0.5	0.625
0.4375	0.8125
0.1875	0.5625
0.25	0.625
0.1875	0.8125
0.1875	0.3125
0	0.09375
0	0.03125
0.03125	0.0625
0.125	0.1875
0.375	-0.75
0.125	-0.9375
0.6875	-0.8125
0.875	-0.9375
0.5	-0.875
0.625	-0.75
0.9375	-0.5625
0.8125	-0.5625
0.9375	-0.8125
0.875	-0.8125
0.9375	-0.6875
0.9375	-0.4375
0.5	-0.125
0.6875	-0.0625
0.3125	-0.0625
0.1875	0
0.09375	-0.03125
0.4375	-0.1875
0.0625	-0.4375
0.125	-0.1875
0.0625	-0.125
0.0625	-0.6875
0.1875	-0.6875
0.0625	-0.5625
0.0625	-0.8125
0.0625	-0.875
0.125	-0.8125
0.1875	-0.5625
-0.5625	0.125
-0.5625	0.4375
-0.90625	0.09375
-0.875	0.0625
-0.625	0.0625
-0.6875	0.125
-0.15625	0.09375
-0.4375	0.25
-0.4375	0.3125
-0.03125	0.0625
-0.3125	0.8125
-0.4375	0.5625
-0.625	0.9375
-0.5625	0.6875
-0.5625	0.875
-0.8125	0.6875
-0.8125	0.5625
-0.5625	0.5625
-0.90625	0.90625
-0.8125	0.4375
0.1875	0.125
0.03125	0.015625
0.21875	0.03125
0.25	0.1875
0.6875	0.1875
0.6875	0.0625
0.8125	0.0625
0.6875	0.3125
0.5625	0.1875
0.8125	0.3125
0.6875	0.4375
0.8125	0.1875
0.875	0.6875
0.6875	0.5625
0.875	0.5625
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.5625	0.5625
0.6875	0.75
0.90625	0.90625
0.75	0.8125
0.6875	0.875
0.3125	0.8125
0.3125	0.75
0.1875	0.6875
0.3125	0.5625
0.1875	0.25
0.3125	-0.8125
0.4375	-0.8125
0.09375	-0.90625
0.5625	-0.8125
0.875	-0.5625
0.90625	-0.90625
0.9375	-0.875
0.9375	-0.625
0.5625	-0.1875
0.5625	-0.0625
0.25	-0.0625
0.15625	-0.03125
0.046875	0
0.046875	-0.015625
0.21875	-0.03125
0.4375	-0.0625
0.09375	-0.15625
0.09375	-0.09375
0.125	-0.6875
0.0625	-0.625
0.125	-0.5625
-0.90625	0.03125
-0.75	0.0625
-0.15625	0.03125
-0.09375	0.03125
-0.5	0.0625
-0.4375	0.6875
-0.90625	0.96875
-0.75	0.9375
-0.5	0.9375
-0.9375	0.5625
-0.96875	0.90625
-0.9375	0.4375
-0.96875	0.09375
0.9375	0.1875
0.9375	0.3125
0.96875	0.90625
0.9375	0.5
0.90625	0.96875
0.96875	0.96875
0.75	0.9375
0.3125	0.9375
0.1875	0.9375
0.375	0.8125
0.015625	0.046875
0.4375	-0.9375
0.09375	-0.96875
0.5625	-0.9375
0.90625	-0.96875
0.96875	-0.90625
0.9375	-0.75
0.9375	-0.5
0.0625	-0.03125
0.03125	-0.015625
0.015625	0
0.03125	-0.09375
0.015625	-0.015625
0.03125	-0.15625
0.03125	-0.90625
0.0625	-0.75
0.0625	-0.5
-0.96875	0.03125
-0.9375	0.03125
-0.3125	0.125
-0.375	0.0625
-0.21875	0.03125
-0.0625	0.03125
-0.09375	0.0625
-0.15625	0.15625
-0.25	0.1875
-0.25	0.0625
-0.21875	0.09375
-0.4375	0.125
-0.3125	0.25
-0.375	0.1875
-0.25	0.4375
-0.1875	0.375
-0.125	0.4375
-0.3125	0.5
-0.25	0.3125
-0.3125	0.375
-0.0625	0.25
-0.125	0.1875
-0.046875	0.046875
-0.015625	0.015625
-0.015625	0.046875
-0.03125	0.21875
-0.03125	0.15625
0	0.3125
-0.0625	0.4375
-0.1875	0.25
-0.125	0.3125
-0.1875	0.6875
-0.0625	0.6875
-0.0625	0.8125
-0.3125	0.625
-0.3125	0.5625
-0.0625	0.5625
-0.1875	0.5625
-0.375	0.8125
-0.1875	0.9375
-0.1875	0.8125
-0.0625	0.9375
-0.3125	0.9375
-0.375	0.9375
-0.25	0.8125
-0.71875	0.90625
-0.6875	0.8125
-0.75	0.8125
-0.6875	0.6875
-0.625	0.8125
-0.875	0.8125
-0.96875	0.96875
-0.96875	0.9375
-0.9375	0.6875
-0.9375	0.625
-0.9375	0.3125
-0.875	0.3125
-0.90625	0.15625
-0.9375	0.25
-0.875	0.1875
0.375	0.1875
0.4375	0.1875
0.4375	0.3125
0.125	0.03125
0.0234375	0.0234375
0.0078125	0.0078125
0.0234375	0.0078125
0.078125	0.015625
0.3125	0
0.375	0.0625
0.28125	0.03125
0.5	0.1875
0.875	0.4375
0.9375	0.0625
0.9375	0.125
0.9375	0.375
0.90625	0.65625
0.9375	0.625
0.96875	0.84375
0.84375	0.84375
0.5625	0.875
0.78125	0.96875
0.78125	0.90625
0.8125	0.875
0.4375	0.9375
0.375	0.9375
0.125	0.5625
0.125	0.8125
0.0625	0.9375
0.0625	0.8125
0.0625	0.5625
0.0625	0.6875
0.0625	0.25
0	0.4375
0.0625	0.375
0.09375	0.15625
0.03125	0.15625
0	0.046875
0	0.015625
0.015625	0.03125
0.09375	0.21875
0.3125	0.3125
0.3125	0.4375
0.125	0.4375
0.25	0.3125
0.1875	0.4375
0.4375	-0.6875
0.1875	-0.875
0.03125	-0.96875
0.0625	-0.96875
0.3125	-0.9375
0.375	-0.9375
0.6875	-0.9375
0.6875	-0.875
0.84375	-0.90625
0.75	-0.9375
0.8125	-0.875
0.6875	-0.6875
0.5	-0.625
0.75	-0.5625
0.8125	-0.6875
0.5625	-0.5625
0.6875	-0.5625
0.96875	-0.96875
0.96875	-0.9375
0.90625	-0.65625
0.875	-0.6875
0.875	-0.3125
0.9375	-0.375
0.9375	-0.1875
0.6875	-0.3125
0.6875	-0.4375
0.875	-0.4375
0.75	-0.3125
0.8125	-0.4375
0.5625	-0.25
0.6875	-0.1875
0.5625	-0.4375
0.5625	-0.3125
0.8125	-0.1875
0.6875	-0.125
0.28125	-0.09375
0.3125	-0.1875
0.4375	0
0.375	-0.0625
0.15625	-0.0625
0.125	-0.03125
0.15625	-0.09375
0.09375	0
0.0234375	-0.0078125
0.125	-0.09375
0.25	-0.1875
0.1875	-0.125
0.3125	-0.3125
0.4375	-0.3125
0.4375	-0.125
0.375	-0.1875
0.25	-0.4375
0.1875	-0.375
0.09375	-0.46875
0.125	-0.4375
0.4375	-0.4375
0.3125	-0.4375
0.15625	-0.21875
0.03125	-0.0625
0.0625	-0.375
0.1875	-0.25
0.0625	-0.25
0.125	-0.3125
0.3125	-0.6875
0.3125	-0.5625
-0.34375	0.09375
-0.28125	0.09375
-0.28125	0.21875
-0.28125	0.15625
-0.40625	0.09375
-0.078125	0.046875
-0.21875	0.15625
-0.28125	0.28125
-0.40625	0.15625
-0.46875	0.09375
-0.34375	0.15625
-0.34375	0.21875
-0.40625	0.21875
-0.15625	0.40625
-0.21875	0.40625
-0.21875	0.28125
-0.21875	0.34375
-0.0625	0.5
-0.28125	0.34375
-0.09375	0.15625
-0.21875	0.21875
-0.15625	0.21875
-0.015625	0.03125
0	0.15625
-0.09375	0.125
-0.0625	0.15625
-0.09375	0.34375
-0.03125	0.34375
-0.0625	0.375
-0.15625	0.34375
-0.15625	0.28125
-0.03125	0.28125
-0.09375	0.28125
-0.0625	0.75
-0.125	0.6875
0	0.5625
-0.0625	0.625
0	0.8125
-0.0625	0.875
-0.1875	0.75
-0.125	0.8125
-0.25	0.5625
-0.375	0.5625
-0.1875	0.5
-0.25	0.6875
-0.1875	0.625
-0.1875	0.875
-0.125	0.9375
-0.34375	0.84375
-0.28125	0.84375
-0.3125	0.875
-0.65625	0.90625
-0.6875	0.875
-0.9375	0.96875
-0.625	0.6875
-0.6875	0.75
-0.90625	0.84375
-0.90625	0.78125
-0.875	0.6875
-0.9375	0.375
-0.96875	0.0625
-0.90625	0.21875
0.4375	0.25
0.4375	0.125
0.3125	0.25
0.375	0.3125
0.015625	0.0078125
0.109375	0.015625
0.34375	0.09375
0.875	0.0625
0.90625	0.40625
0.90625	0.59375
0.84375	0.90625
0.78125	0.84375
0.4375	0.875
0.0625	0.5
0.0625	0.75
0.0625	0.875
0	0.6875
0.0625	0.625
0.125	0.6875
0.03125	0.28125
0.03125	0.34375
0.03125	0.125
0.0625	0.15625
0.03125	0.1875
0.03125	0.21875
0.25	0.4375
0.3125	0.375
0.1875	0.5
0.03125	0.46875
0.09375	0.46875
0.1875	0.375
0.4375	-0.5625
0.15625	-0.90625
0.21875	-0.90625
0.3125	-0.875
0.625	-0.9375
0.9375	-0.96875
0.78125	-0.90625
0.5625	-0.6875
0.8125	-0.625
0.6875	-0.5
0.625	-0.5625
0.75	-0.6875
0.6875	-0.625
0.8125	-0.75
0.90625	-0.71875
0.90625	-0.28125
0.78125	-0.28125
0.90625	-0.40625
0.8125	-0.25
0.875	-0.1875
0.75	-0.4375
0.625	-0.4375
0.8125	-0.5
0.90625	-0.46875
0.78125	-0.34375
0.8125	-0.375
0.625	-0.1875
0.5	-0.3125
0.5625	-0.375
0.6875	-0.25
0.625	-0.3125
0.8125	-0.125
0.75	-0.1875
0.34375	-0.09375
0.3125	-0.125
0.40625	-0.09375
0.40625	-0.03125
0.28125	-0.03125
0.34375	-0.03125
0.078125	-0.015625
0.0234375	0
0.109375	-0.015625
0.15625	-0.15625
0.21875	-0.15625
0.21875	-0.09375
0.4375	-0.25
0.5	-0.4375
0.4375	-0.375
0.40625	-0.15625
0.3125	-0.25
0.40625	-0.21875
0.15625	-0.40625
0.21875	-0.28125
0.09375	-0.40625
0.3125	-0.5
0.25	-0.3125
0.3125	-0.375
0.09375	-0.21875
0.21875	-0.21875
0.046875	-0.046875
0.015625	-0.03125
0.09375	-0.34375
0.15625	-0.34375
0.15625	-0.28125
0.09375	-0.28125
0.03125	-0.9375
0.25	-0.5625
0.3125	-0.625
0.375	-0.5625
-0.28125	0.03125
-0.40625	0.03125
-0.34375	0.03125
-0.078125	0.015625
-0.046875	0.015625
-0.09375	0.21875
0	0.9375
-0.125	0.5625
-0.25	0.9375
-0.96875	0.78125
-0.9375	0.75
-0.96875	0.21875
0.34375	0.03125
0.9375	0
0.96875	0.40625
0.96875	0.59375
0.96875	0.65625
0.96875	0.78125
0.53125	0.90625
0.53125	0.96875
0.84375	0.96875
0.5	0.9375
0.0078125	0.0234375
0.21875	-0.96875
0.25	-0.9375
0.78125	-0.96875
0.96875	-0.28125
0.96875	-0.40625
0.9375	-0.25
0.6875	-0.375
0.015625	-0.0078125
0.0078125	0
0.375	-0.3125
0.21875	-0.40625
0.21875	-0.34375
0.03125	-0.21875
0.015625	-0.046875
0.0078125	-0.0234375
0.0078125	-0.0078125
0.03125	-0.34375
0.03125	-0.28125
0.03125	-0.40625
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
1	0.625
1	-0.875
0	-0.625
0.75	-1
1	-0.625
0	-0.875
-1	0.25
-0.625	0
-0.875	1
-0.375	0
-1	0.875
0.875	1
0.125	-1
1	-0.375
0	-0.0625
-0.125	1
0.25	1
0	-0.375
-0.125	0
1	0.875
1	-0.125
0.625	1
0.875	-1
-1	0.125
-0.9375	0
-0.1875	0
-1	0.9375
-1	0.375
1	0.125
0.9375	1
0.375	1
0.0625	-1
0.625	-1
1	-0.9375
0	-0.03125
-0.5625	1
-0.8125	1
0.6875	1
0	-0.5625
0	-0.8125
1	0.375
-0.375	1
0.375	-1
0	-0.1875
1	-0.8125
1	-0.5625
0	-0.9375
-1	0.625
-0.8125	0
-0.5625	0
-0.9375	1
0.125	1
-0.0625	0
1	0.9375
0.9375	-1
-1	0.0625
-0.4375	0
-0.09375	0
-1	0.1875
1	0.5625
1	0.8125
0.8125	-1
1	-0.4375
0	-0.015625
0	-0.3125
-0.96875	0
-0.0625	1
-0.3125	1
-1	0.96875
-1	0.6875
1	0.0625
0.4375	1
0.03125	-1
0.3125	-1
1	-0.96875
1	0.6875
-0.3125	0
0	-0.4375
1	-0.3125
0.8125	1
0.5625	1
0.1875	-1
-1	0.8125
1	0.4375
0.6875	-1
-1	0.3125
0	-0.96875
-0.96875	1
0	-0.046875
-0.03125	0
0.96875	-1
-1	0.03125


==> data/coo9.dat <==
-0.5	0.5
0.5	0.5
0.5	-0.5
0	0.5
0.5	0
-0.25	0.25
-0.25	0.75
0.25	0.25
0.75	0.25
0.75	-0.25
0.25	-0.25
0	0.75
-0.25	0.5
0.5	0.25
0.25	0.75
0	0.25
0.25	0.5
0.75	-0.75
0.75	-0.5
0.25	0
0.5	-0.25
-0.125	0.375
0.375	0.125
0.75	0.5
0.125	0.375
0.375	-0.125
0.25	-0.5
-0.125	0.125
0.125	0.125
0.75	0.75
0.25	-0.75
0.125	-0.125
-0.75	0.25
-0.375	0.125
-0.5	0.25
-0.375	0.375
0.25	0.125
0.75	0
0.625	0.125
0.5	0.75
0	0.125
0.125	0.25
0.125	0
-0.375	0.625
-0.5	0.75
0.1875	0.0625
0.625	0.625
0.0625	0.1875
0.625	-0.125
-0.375	0.875
-0.75	0.75
0.0625	0.0625
0.875	0.125
0.625	0.875
0.875	0.875
0.875	-0.125
-0.625	0.125
-0.625	0.375
-0.875	0.125
-0.5	0.125
-0.625	0.875
-0.75	0.5
0.875	0.375
0.875	0.625
0.875	0.75
0.75	0.625
0.5	-0.75
0.875	-0.625
0.625	-0.625
0.875	-0.875
0.875	-0.375
0.25	-0.125
0.125	-0.375
0.125	-0.625
-0.625	0.25
-0.75	0.125
-0.75	0.875
-0.625	0.625
0.375	-0.625
0.75	-0.625
0.875	-0.75
0.125	-0.0625
0.1875	-0.0625
0.125	-0.75
-0.625	0.75
-0.5	0.875
-0.875	0.625
-0.875	0.875
-0.875	0.375
0.875	0.5
0.375	-0.875
0.125	-0.875
0.625	-0.875
0.875	-0.5
0.0625	0
0.0625	-0.0625
0.25	-0.625
0.125	-0.5
-0.8125	0.1875
-0.9375	0.0625
-0.25	0.125
-0.375	0.25
-0.125	0.5
-0.25	0.375
-0.0625	0.0625
-0.0625	0.1875
-0.125	0.25
-0.375	0.5
-0.125	0.625
-0.125	0.875
-0.25	0.875
-0.875	0.75
-0.875	0.25
0.5	0.125
0.375	0.375
0.03125	0.03125
0.09375	0.03125
0.125	0.0625
0.3125	0.0625
0.875	0
0.625	0.375
0.9375	0.6875
0.625	0.75
0.75	0.875
0.375	0.625
0.125	0.875
0.125	0.625
0	0.375
0	0.1875
0	0.0625
0.0625	0.125
0.25	0.375
0.25	-0.875
0.75	-0.875
0.8125	-0.8125
0.9375	-0.9375
0.875	-0.25
0.75	-0.375
0.625	-0.375
0.75	-0.125
0.375	0
0.375	-0.25
0.1875	-0.4375
0.375	-0.375
0.125	-0.25
0.375	-0.5
-0.3125	0.1875
-0.3125	0.3125
-0.1875	0.3125
-0.1875	0.4375
-0.3125	0.4375
-0.1875	0.1875
-0.0625	0.125
-0.0625	0.3125
0	0.625
-0.125	0.75
-0.25	0.625
-0.8125	0.8125
0.375	0.25
0.09375	0.09375
0.0625	0.03125
0.4375	0.0625
0.5	0.375
0.875	0.8125
0.5625	0.8125
0.8125	0.8125
0.375	0.75
0.125	0.5
0.0625	0.3125
0.03125	0.09375
0.375	0.5
0.0625	0.4375
0.1875	-0.8125
0.8125	-0.3125
0.625	-0.5
0.625	-0.25
0.8125	-0.0625
0.5	-0.375
0.1875	-0.3125
0.25	-0.375
0.1875	-0.1875
-0.3125	0.0625
-0.1875	0.0625
0	0.875
-0.9375	0.8125
-0.9375	0.9375
-0.9375	0.1875
0.9375	0.8125
0.9375	0.75
0.5625	0.9375
0.8125	0.9375
0.9375	0.9375
0.375	0.875
0.5	0.875
0.125	0.75
0.1875	-0.9375
0.0625	-0.9375
0.8125	-0.9375
0.9375	-0.3125
0.9375	-0.0625
0.03125	0
0.0625	-0.1875
0.03125	-0.03125
0.0625	-0.3125
-0.6875	0.1875
-0.5625	0.0625
-0.5625	0.1875
-0.5625	0.3125
-0.8125	0.0625
-0.8125	0.125
-0.6875	0.0625
-0.4375	0.0625
-0.125	0.0625
-0.1875	0.125
-0.375	0.3125
-0.5	0.375
-0.4375	0.1875
-0.4375	0.4375
-0.09375	0.09375
-0.03125	0.03125
-0.03125	0.09375
-0.3125	0.6875
-0.4375	0.9375
-0.4375	0.8125
-0.375	0.75
-0.6875	0.9375
-0.5625	0.9375
-0.8125	0.9375
-0.875	0.9375
-0.8125	0.875
-0.5	0.625
-0.5625	0.8125
-0.75	0.625
-0.9375	0.875
-0.8125	0.3125
-0.9375	0.125
-0.625	0.5
-0.875	0.5
-0.75	0.375
0.3125	0.1875
0.25	0.0625
0.1875	0.1875
0.046875	0.046875
0.015625	0.015625
0.046875	0.015625
0.15625	0.03125
0.3125	0.125
0.625	0
0.75	0.125
0.5625	0.3125
0.5625	0.0625
0.625	0.25
0.9375	0.4375
0.8125	0.4375
0.75	0.375
0.875	0.25
0.8125	0.6875
0.9375	0.5625
0.9375	0.875
0.8125	0.75
0.6875	0.6875
0.625	0.5
0.8125	0.5625
0.6875	0.8125
0.5625	0.6875
0.875	0.9375
0.6875	0.9375
0.625	0.9375
0.25	0.875
0.3125	0.6875
0.5	0.625
0.4375	0.8125
0.1875	0.5625
0.25	0.625
0.1875	0.8125
0.1875	0.3125
0	0.09375
0	0.03125
0.03125	0.0625
0.125	0.1875
0.375	-0.75
0.125	-0.9375
0.6875	-0.8125
0.875	-0.9375
0.5	-0.875
0.625	-0.75
0.9375	-0.5625
0.8125	-0.5625
0.9375	-0.8125
0.875	-0.8125
0.9375	-0.6875
0.9375	-0.4375
0.5	-0.125
0.6875	-0.0625
0.3125	-0.0625
0.1875	0
0.09375	-0.03125
0.4375	-0.1875
0.0625	-0.4375
0.125	-0.1875
0.0625	-0.125
0.0625	-0.6875
0.1875	-0.6875
0.0625	-0.5625
0.0625	-0.8125
0.0625	-0.875
0.125	-0.8125
0.1875	-0.5625
-0.5625	0.125
-0.5625	0.4375
-0.90625	0.09375
-0.875	0.0625
-0.625	0.0625
-0.6875	0.125
-0.15625	0.09375
-0.4375	0.25
-0.4375	0.3125
-0.03125	0.0625
-0.3125	0.8125
-0.4375	0.5625
-0.625	0.9375
-0.5625	0.6875
-0.5625	0.875
-0.8125	0.6875
-0.8125	0.5625
-0.5625	0.5625
-0.90625	0.90625
-0.8125	0.4375
0.1875	0.125
0.03125	0.015625
0.21875	0.03125
0.25	0.1875
0.6875	0.1875
0.6875	0.0625
0.8125	0.0625
0.6875	0.3125
0.5625	0.1875
0.8125	0.3125
0.6875	0.4375
0.8125	0.1875
0.875	0.6875
0.6875	0.5625
0.875	0.5625
0.75	0.6875
0.8125	0.625
0.625	0.8125
0.5625	0.5625
0.6875	0.75
0.90625	0.90625
0.75	0.8125
0.6875	0.875
0.3125	0.8125
0.3125	0.75
0.1875	0.6875
0.3125	0.5625
0.1875	0.25
0.3125	-0.8125
0.4375	-0.8125
0.09375	-0.90625
0.5625	-0.8125
0.875	-0.5625
0.90625	-0.90625
0.9375	-0.875
0.9375	-0.625
0.5625	-0.1875
0.5625	-0.0625
0.25	-0.0625
0.15625	-0.03125
0.046875	0
0.046875	-0.015625
0.21875	-0.03125
0.4375	-0.0625
0.09375	-0.15625
0.09375	-0.09375
0.125	-0.6875
0.0625	-0.625
0.125	-0.5625
-0.90625	0.03125
-0.75	0.0625
-0.15625	0.03125
-0.09375	0.03125
-0.5	0.0625
-0.4375	0.6875
-0.90625	0.96875
-0.75	0.9375
-0.5	0.9375
-0.9375	0.5625
-0.96875	0.90625
-0.9375	0.4375
-0.96875	0.09375
0.9375	0.1875
0.9375	0.3125
0.96875	0.90625
0.9375	0.5
0.90625	0.96875
0.96875	0.96875
0.75	0.9375
0.3125	0.9375
0.1875	0.9375
0.375	0.8125
0.015625	0.046875
0.4375	-0.9375
0.09375	-0.96875
0.5625	-0.9375
0.90625	-0.96875
0.96875	-0.90625
0.9375	-0.75
0.9375	-0.5
0.0625	-0.03125
0.03125	-0.015625
0.015625	0
0.03125	-0.09375
0.015625	-0.015625
0.03125	-0.15625
0.03125	-0.90625
0.0625	-0.75
0.0625	-0.5
-0.96875	0.03125
-0.9375	0.03125
-0.3125	0.125
-0.375	0.0625
-0.21875	0.03125
-0.0625	0.03125
-0.09375	0.0625
-0.15625	0.15625
-0.25	0.1875
-0.25	0.0625
-0.21875	0.09375
-0.4375	0.125
-0.3125	0.25
-0.375	0.1875
-0.25	0.4375
-0.1875	0.375
-0.125	0.4375
-0.3125	0.5
-0.25	0.3125
-0.3125	0.375
-0.0625	0.25
-0.125	0.1875
-0.046875	0.046875
-0.015625	0.015625
-0.015625	0.046875
-0.03125	0.21875
-0.03125	0.15625
0	0.3125
-0.0625	0.4375
-0.1875	0.25
-0.125	0.3125
-0.1875	0.6875
-0.0625	0.6875
-0.0625	0.8125
-0.3125	0.625
-0.3125	0.5625
-0.0625	0.5625
-0.1875	0.5625
-0.375	0.8125
-0.1875	0.9375
-0.1875	0.8125
-0.0625	0.9375
-0.3125	0.9375
-0.375	0.9375
-0.25	0.8125
-0.71875	0.90625
-0.6875	0.8125
-0.75	0.8125
-0.6875	0.6875
-0.625	0.8125
-0.875	0.8125
-0.96875	0.96875
-0.96875	0.9375
-0.9375	0.6875
-0.9375	0.625
-0.9375	0.3125
-0.875	0.3125
-0.90625	0.15625
-0.9375	0.25
-0.875	0.1875
0.375	0.1875
0.4375	0.1875
0.4375	0.3125
0.125	0.03125
0.0234375	0.0234375
0.0078125	0.0078125
0.0234375	0.0078125
0.078125	0.015625
0.3125	0
0.375	0.0625
0.28125	0.03125
0.5	0.1875
0.875	0.4375
0.9375	0.0625
0.9375	0.125
0.9375	0.375
0.90625	0.65625
0.9375	0.625
0.96875	0.84375
0.84375	0.84375
0.5625	0.875
0.78125	0.96875
0.78125	0.90625
0.8125	0.875
0.4375	0.9375
0.375	0.9375
0.125	0.5625
0.125	0.8125
0.0625	0.9375
0.0625	0.8125
0.0625	0.5625
0.0625	0.6875
0.0625	0.25
0	0.4375
0.0625	0.375
0.09375	0.15625
0.03125	0.15625
0	0.046875
0	0.015625
0.015625	0.03125
0.09375	0.21875
0.3125	0.3125
0.3125	0.4375
0.125	0.4375
0.25	0.3125
0.1875	0.4375
0.4375	-0.6875
0.1875	-0.875
0.03125	-0.96875
0.0625	-0.96875
0.3125	-0.9375
0.375	-0.9375
0.6875	-0.9375
0.6875	-0.875
0.84375	-0.90625
0.75	-0.9375
0.8125	-0.875
0.6875	-0.6875
0.5	-0.625
0.75	-0.5625
0.8125	-0.6875
0.5625	-0.5625
0.6875	-0.5625
0.96875	-0.96875
0.96875	-0.9375
0.90625	-0.65625
0.875	-0.6875
0.875	-0.3125
0.9375	-0.375
0.9375	-0.1875
0.6875	-0.3125
0.6875	-0.4375
0.875	-0.4375
0.75	-0.3125
0.8125	-0.4375
0.5625	-0.25
0.6875	-0.1875
0.5625	-0.4375
0.5625	-0.3125
0.8125	-0.1875
0.6875	-0.125
0.28125	-0.09375
0.3125	-0.1875
0.4375	0
0.375	-0.0625
0.15625	-0.0625
0.125	-0.03125
0.15625	-0.09375
0.09375	0
0.0234375	-0.0078125
0.125	-0.09375
0.25	-0.1875
0.1875	-0.125
0.3125	-0.3125
0.4375	-0.3125
0.4375	-0.125
0.375	-0.1875
0.25	-0.4375
0.1875	-0.375
0.09375	-0.46875
0.125	-0.4375
0.4375	-0.4375
0.3125	-0.4375
0.15625	-0.21875
0.03125	-0.0625
0.0625	-0.375
0.1875	-0.25
0.0625	-0.25
0.125	-0.3125
0.3125	-0.6875
0.3125	-0.5625
-0.34375	0.09375
-0.28125	0.09375
-0.28125	0.21875
-0.28125	0.15625
-0.40625	0.09375
-0.078125	0.046875
-0.21875	0.15625
-0.28125	0.28125
-0.40625	0.15625
-0.46875	0.09375
-0.34375	0.15625
-0.34375	0.21875
-0.40625	0.21875
-0.15625	0.40625
-0.21875	0.40625
-0.21875	0.28125
-0.21875	0.34375
-0.0625	0.5
-0.28125	0.34375
-0.09375	0.15625
-0.21875	0.21875
-0.15625	0.21875
-0.015625	0.03125
0	0.15625
-0.09375	0.125
-0.0625	0.15625
-0.09375	0.34375
-0.03125	0.34375
-0.0625	0.375
-0.15625	0.34375
-0.15625	0.28125
-0.03125	0.28125
-0.09375	0.28125
-0.0625	0.75
-0.125	0.6875
0	0.5625
-0.0625	0.625
0	0.8125
-0.0625	0.875
-0.1875	0.75
-0.125	0.8125
-0.25	0.5625
-0.375	0.5625
-0.1875	0.5
-0.25	0.6875
-0.1875	0.625
-0.1875	0.875
-0.125	0.9375
-0.34375	0.84375
-0.28125	0.84375
-0.3125	0.875
-0.65625	0.90625
-0.6875	0.875
-0.9375	0.96875
-0.625	0.6875
-0.6875	0.75
-0.90625	0.84375
-0.90625	0.78125
-0.875	0.6875
-0.9375	0.375
-0.96875	0.0625
-0.90625	0.21875
0.4375	0.25
0.4375	0.125
0.3125	0.25
0.375	0.3125
0.015625	0.0078125
0.109375	0.015625
0.34375	0.09375
0.875	0.0625
0.90625	0.40625
0.90625	0.59375
0.84375	0.90625
0.78125	0.84375
0.4375	0.875
0.0625	0.5
0.0625	0.75
0.0625	0.875
0	0.6875
0.0625	0.625
0.125	0.6875
0.03125	0.28125
0.03125	0.34375
0.03125	0.125
0.0625	0.15625
0.03125	0.1875
0.03125	0.21875
0.25	0.4375
0.3125	0.375
0.1875	0.5
0.03125	0.46875
0.09375	0.46875
0.1875	0.375
0.4375	-0.5625
0.15625	-0.90625
0.21875	-0.90625
0.3125	-0.875
0.625	-0.9375
0.9375	-0.96875
0.78125	-0.90625
0.5625	-0.6875
0.8125	-0.625
0.6875	-0.5
0.625	-0.5625
0.75	-0.6875
0.6875	-0.625
0.8125	-0.75
0.90625	-0.71875
0.90625	-0.28125
0.78125	-0.28125
0.90625	-0.40625
0.8125	-0.25
0.875	-0.1875
0.75	-0.4375
0.625	-0.4375
0.8125	-0.5
0.90625	-0.46875
0.78125	-0.34375
0.8125	-0.375
0.625	-0.1875
0.5	-0.3125
0.5625	-0.375
0.6875	-0.25
0.625	-0.3125
0.8125	-0.125
0.75	-0.1875
0.34375	-0.09375
0.3125	-0.125
0.40625	-0.09375
0.40625	-0.03125
0.28125	-0.03125
0.34375	-0.03125
0.078125	-0.015625
0.0234375	0
0.109375	-0.015625
0.15625	-0.15625
0.21875	-0.15625
0.21875	-0.09375
0.4375	-0.25
0.5	-0.4375
0.4375	-0.375
0.40625	-0.15625
0.3125	-0.25
0.40625	-0.21875
0.15625	-0.40625
0.21875	-0.28125
0.09375	-0.40625
0.3125	-0.5
0.25	-0.3125
0.3125	-0.375
0.09375	-0.21875
0.21875	-0.21875
0.046875	-0.046875
0.015625	-0.03125
0.09375	-0.34375
0.15625	-0.34375
0.15625	-0.28125
0.09375	-0.28125
0.03125	-0.9375
0.25	-0.5625
0.3125	-0.625
0.375	-0.5625
-0.28125	0.03125
-0.40625	0.03125
-0.34375	0.03125
-0.078125	0.015625
-0.046875	0.015625
-0.09375	0.21875
0	0.9375
-0.125	0.5625
-0.25	0.9375
-0.96875	0.78125
-0.9375	0.75
-0.96875	0.21875
0.34375	0.03125
0.9375	0
0.96875	0.40625
0.96875	0.59375
0.96875	0.65625
0.96875	0.78125
0.53125	0.90625
0.53125	0.96875
0.84375	0.96875
0.5	0.9375
0.0078125	0.0234375
0.21875	-0.96875
0.25	-0.9375
0.78125	-0.96875
0.96875	-0.28125
0.96875	-0.40625
0.9375	-0.25
0.6875	-0.375
0.015625	-0.0078125
0.0078125	0
0.375	-0.3125
0.21875	-0.40625
0.21875	-0.34375
0.03125	-0.21875
0.015625	-0.046875
0.0078125	-0.0234375
0.0078125	-0.0078125
0.03125	-0.34375
0.03125	-0.28125
0.03125	-0.40625
-0.5625	0.25
-0.625	0.1875
-0.53125	0.03125
-0.53125	0.09375
-0.53125	0.15625
-0.5	0.3125
-0.5625	0.375
-0.625	0.3125
-0.84375	0.09375
-0.78125	0.03125
-0.78125	0.09375
-0.78125	0.15625
-0.84375	0.03125
-0.65625	0.03125
-0.65625	0.09375
-0.59375	0.03125
-0.65625	0.15625
-0.75	0.1875
-0.71875	0.09375
-0.46875	0.03125
-0.03125	0.015625
-0.046875	0.03125
-0.078125	0.078125
-0.40625	0.34375
-0.5	0.4375
-0.4375	0.375
-0.5	0.1875
-0.46875	0.21875
-0.34375	0.46875
-0.375	0.4375
-0.03125	0.125
-0.0625	0.09375
-0.015625	0.0625
-0.0234375	0.0234375
-0.0078125	0.0078125
-0.0078125	0.0234375
-0.015625	0.109375
-0.015625	0.078125
-0.046875	0.140625
-0.28125	0.71875
-0.40625	0.59375
-0.4375	0.5
-0.40625	0.78125
-0.40625	0.84375
-0.4375	0.75
-0.34375	0.78125
-0.46875	0.90625
-0.4375	0.875
-0.5	0.6875
-0.4375	0.625
-0.3125	0.75
-0.375	0.6875
-0.71875	0.96875
-0.71875	0.84375
-0.59375	0.96875
-0.84375	0.96875
-0.84375	0.90625
-0.78125	0.96875
-0.875	0.90625
-0.875	0.96875
-0.84375	0.84375
-0.78125	0.84375
-0.78125	0.90625
-0.59375	0.65625
-0.5625	0.75
-0.5	0.5625
-0.5625	0.625
-0.5	0.8125
-0.59375	0.78125
-0.75	0.5625
-0.8125	0.625
-0.875	0.5625
-0.625	0.5625
-0.75	0.6875
-0.6875	0.5625
-0.875	0.78125
-0.84375	0.78125
-0.96875	0.84375
-0.96875	0.8125
-0.84375	0.65625
-0.8125	0.75
-0.96875	0.15625
-0.9375	0.15625
-0.96875	0.125
-0.84375	0.21875
-0.84375	0.15625
-0.8125	0.25
-0.875	0.15625
-0.6875	0.4375
-0.6875	0.3125
-0.5625	0.5
-0.9375	0.5
-0.875	0.4375
-0.75	0.3125
-0.8125	0.375
0.5	0.0625
0.5	0.3125
0.4375	0.4375
0.15625	0.09375
0.21875	0.09375
0.21875	0.21875
0.21875	0.15625
0.09375	0.0625
0.01171875	0.01171875
0.00390625	0.00390625
0.01171875	0.00390625
0.078125	0.03125
0.15625	0
0.1875	0.03125
0.140625	0.015625
0.15625	0.0625
0.46875	0.03125
0.34375	0.15625
0.28125	0.15625
0.28125	0.0625
0.28125	0.09375
0.75	0.0625
0.6875	0.125
0.5625	0
0.625	0.0625
0.84375	0.09375
0.8125	0
0.75	0.1875
0.8125	0.125
0.5625	0.25
0.625	0.3125
0.5625	0.375
0.53125	0.15625
0.5625	0.125
0.6875	0.25
0.625	0.1875
0.75	0.4375
0.8125	0.375
0.84375	0.46875
0.5625	0.4375
0.75	0.3125
0.6875	0.375
0.875	0.1875
0.90625	0.34375
0.8125	0.25
0.9375	0.25
0.875	0.3125
0.90625	0.6875
0.96875	0.71875
0.90625	0.71875
0.84375	0.71875
0.90625	0.84375
0.96875	0.9375
0.90625	0.875
0.84375	0.78125
0.96875	0.75
0.9375	0.78125
0.90625	0.78125
0.75	0.5625
0.71875	0.71875
0.6875	0.625
0.5625	0.5
0.8125	0.5
0.84375	0.65625
0.78125	0.59375
0.5625	0.75
0.71875	0.78125
0.65625	0.78125
0.5	0.6875
0.65625	0.71875
0.625	0.6875
0.78125	0.78125
0.9375	0.96875
0.65625	0.96875
0.65625	0.90625
0.71875	0.96875
0.59375	0.96875
0.71875	0.84375
0.71875	0.90625
0.3125	0.875
0.125	0.9375
0.25	0.8125
0.25	0.9375
0.1875	0.875
0.28125	0.71875
0.375	0.6875
0.4375	0.6875
0.5	0.8125
0.34375	0.84375
0.25	0.5625
0.1875	0.625
0.21875	0.53125
0.3125	0.5
0.4375	0.5625
0.25	0.6875
0.3125	0.625
0.15625	0.78125
0.09375	0.90625
0.1875	0.75
0.09375	0.28125
0.125	0.3125
0.046875	0.078125
0.015625	0.078125
0	0.0234375
0	0.0078125
0.0078125	0.015625
0.046875	0.0625
0.09375	0.125
0.015625	0.109375
0.0625	0.09375
0.15625	0.15625
0.15625	0.21875
0.09375	0.25
0.125	0.15625
0.375	0.4375
0.15625	0.40625
0.15625	0.34375
0.21875	0.34375
0.375	-0.8125
0.4375	-0.875
0.3125	-0.75
0.21875	-0.875
0.21875	-0.84375
0.15625	-0.96875
0.1875	-0.96875
0.34375	-0.84375
0.25	-0.8125
0.71875	-0.84375
0.59375	-0.90625
0.84375	-0.96875
0.84375	-0.9375
0.875	-0.96875
0.84375	-0.84375
0.75	-0.8125
0.84375	-0.875
0.5	-0.5625
0.5	-0.9375
0.5625	-0.875
0.6875	-0.75
0.625	-0.8125
0.59375	-0.53125
0.90625	-0.84375
0.96875	-0.78125
0.90625	-0.78125
0.78125	-0.78125
0.84375	-0.78125
0.96875	-0.84375
0.96875	-0.65625
0.9375	-0.65625
0.96875	-0.59375
0.84375	-0.71875
0.90625	-0.75
0.9375	-0.125
0.5625	-0.5
0.59375	-0.15625
0.5	-0.0625
0.5625	-0.125
0.53125	-0.46875
0.84375	-0.09375
0.75	-0.0625
0.90625	-0.03125
0.875	-0.0625
0.6875	0
0.625	-0.0625
0.71875	-0.09375
0.1875	-0.03125
0.078125	-0.046875
0.01171875	-0.00390625
0.09375	-0.0625
0.109375	-0.078125
0.5	-0.1875
0.46875	-0.09375
0.46875	-0.21875
0.03125	-0.46875
0.15625	-0.46875
0.375	-0.4375
0.0625	-0.09375
0.0078125	-0.015625
0.09375	-0.125
0.03125	-0.125
0.09375	-0.65625
0.03125	-0.71875
0.09375	-0.71875
0.15625	-0.71875
0.03125	-0.59375
0.03125	-0.53125
0.03125	-0.84375
0.09375	-0.84375
0.03125	-0.78125
0.09375	-0.875
0.03125	-0.875
0.15625	-0.84375
0.1875	-0.75
0.09375	-0.78125
0.28125	-0.65625
0.4375	-0.5
0.15625	-0.59375
0.1875	-0.5
0.09375	-0.53125
0.25	-0.6875
0.21875	-0.53125
0.1875	-0.625
-0.59375	0.15625
-0.59375	0.21875
-0.71875	0.21875
-0.65625	0.21875
-0.53125	0.0625
-0.53125	0.21875
-0.59375	0.34375
-0.53125	0.46875
-0.53125	0.40625
-0.6875	0.25
-0.53125	0.28125
-0.59375	0.28125
-0.78125	0.125
-0.8125	0.09375
-0.78125	0.0625
-0.78125	0.21875
-0.84375	0.125
-0.8125	0.15625
-0.8125	0.03125
-0.875	0.09375
-0.84375	0.0625
-0.65625	0.0625
-0.71875	0.125
-0.6875	0.15625
-0.71875	0.15625
-0.75	0.09375
-0.71875	0.0625
-0.6875	0.09375
-0.0390625	0.0234375
-0.40625	0.40625
-0.46875	0.40625
-0.46875	0.28125
-0.46875	0.34375
-0.46875	0.15625
-0.34375	0.40625
-0.46875	0.46875
-0.40625	0.46875
-0.046875	0.078125
-0.046875	0.109375
-0.078125	0.109375
-0.0078125	0.015625
0	0.078125
-0.03125	0.078125
-0.015625	0.140625
-0.28125	0.78125
-0.40625	0.90625
-0.46875	0.78125
-0.46875	0.84375
-0.40625	0.65625
-0.46875	0.65625
-0.46875	0.53125
-0.46875	0.59375
-0.34375	0.65625
-0.46875	0.71875
-0.40625	0.71875
-0.75	0.84375
-0.65625	0.9375
-0.84375	0.9375
-0.8125	0.96875
-0.78125	0.875
-0.8125	0.84375
-0.78125	0.8125
-0.75	0.90625
-0.78125	0.9375
-0.84375	0.875
-0.8125	0.90625
-0.53125	0.59375
-0.53125	0.71875
-0.53125	0.65625
-0.53125	0.84375
-0.53125	0.78125
-0.78125	0.71875
-0.78125	0.65625
-0.90625	0.59375
-0.90625	0.53125
-0.6875	0.5
-0.53125	0.53125
-0.6875	0.625
-0.78125	0.78125
-0.875	0.84375
-0.84375	0.8125
-0.9375	0.84375
-0.84375	0.71875
-0.78125	0.28125
-0.96875	0.1875
-0.875	0.21875
-0.84375	0.1875
-0.75	0.4375
-0.6875	0.375
-0.59375	0.40625
-0.625	0.4375
-0.90625	0.46875
-0.84375	0.34375
0.46875	0.09375
0.4375	0.375
0.21875	0.125
0.1875	0.09375
0.21875	0.0625
0.25	0.15625
0.21875	0.1875
0.15625	0.125
0.1875	0.15625
0.078125	0.046875
0.109375	0.109375
0.109375	0.078125
0.0078125	0.00390625
0.0625	0.046875
0.171875	0.046875
0.125	0.09375
0.140625	0.046875
0.28125	0.125
0.3125	0.15625
0.25	0.09375
0.65625	0.09375
0.71875	0.09375
0.71875	0.21875
0.71875	0.15625
0.59375	0.09375
0.59375	0.03125
0.71875	0.03125
0.65625	0.03125
0.84375	0.03125
0.84375	0.15625
0.78125	0.15625
0.78125	0.03125
0.78125	0.09375
0.71875	0.28125
0.65625	0.28125
0.5	0.4375
0.53125	0.28125
0.59375	0.15625
0.53125	0.03125
0.53125	0.09375
0.65625	0.15625
0.65625	0.21875
0.53125	0.21875
0.59375	0.21875
0.84375	0.40625
0.78125	0.28125
0.78125	0.34375
0.78125	0.46875
0.65625	0.40625
0.625	0.4375
0.71875	0.34375
0.71875	0.40625
0.90625	0.15625
0.90625	0.21875
0.78125	0.21875
0.84375	0.21875
0.84375	0.34375
0.84375	0.28125
0.90625	0.28125
0.875	0.71875
0.9375	0.71875
0.84375	0.75
0.84375	0.6875
0.96875	0.6875
0.9375	0.84375
0.875	0.78125
0.8125	0.78125
0.90625	0.75
0.875	0.84375
0.71875	0.65625
0.84375	0.53125
0.78125	0.53125
0.59375	0.78125
0.6875	0.78125
0.53125	0.78125
0.65625	0.65625
0.71875	0.75
0.953125	0.953125
0.65625	0.9375
0.6875	0.96875
0.71875	0.875
0.75	0.78125
0.71875	0.8125
0.75	0.90625
0.71875	0.9375
0.6875	0.90625
0.34375	0.90625
0.28125	0.90625
0.28125	0.78125
0.28125	0.84375
0.15625	0.90625
0.15625	0.84375
0.21875	0.84375
0.21875	0.90625
0.4375	0.75
0.5	0.5625
0.4375	0.625
0.46875	0.84375
0.46875	0.78125
0.21875	0.71875
0.21875	0.65625
0.375	0.5625
0.28125	0.53125
0.28125	0.59375
0.21875	0.78125
0.09375	0.34375
0.0625	0.28125
0.15625	0.25
0.15625	0.28125
0.015625	0.0625
0.03125	0.078125
0.015625	0.09375
0.078125	0.078125
0.078125	0.109375
0.046875	0.109375
0.125	0.21875
0.15625	0.1875
0.1875	0.21875
0.4375	0.5
0.1875	0.34375
0.15625	0.375
0.28125	-0.78125
0.34375	-0.78125
0.40625	-0.90625
0.46875	-0.90625
0.46875	-0.53125
0.21875	-0.78125
0.15625	-0.875
0.1875	-0.84375
0.15625	-0.9375
0.28125	-0.84375
0.71875	-0.78125
0.8125	-0.96875
0.78125	-0.875
0.8125	-0.84375
0.78125	-0.84375
0.53125	-0.90625
0.65625	-0.84375
0.53125	-0.53125
0.875	-0.78125
0.90625	-0.8125
0.9375	-0.78125
0.84375	-0.75
0.8125	-0.78125
0.875	-0.84375
0.84375	-0.8125
0.96875	-0.8125
0.90625	-0.875
0.9375	-0.84375
0.90625	-0.15625
0.59375	-0.46875
0.59375	-0.09375
0.53125	-0.09375
0.53125	-0.21875
0.53125	-0.15625
0.78125	-0.09375
0.90625	-0.09375
0.78125	-0.03125
0.84375	-0.03125
0.65625	-0.09375
0.65625	-0.03125
0.53125	-0.03125
0.59375	-0.03125
0.71875	-0.03125
0.140625	-0.015625
0.171875	-0.015625
0.01171875	0
0.078125	-0.078125
0.109375	-0.046875
0.46875	-0.15625
0.46875	-0.03125
0.21875	-0.46875
0.46875	-0.46875
0.40625	-0.46875
0.046875	-0.078125
0.046875	-0.109375
0.078125	-0.109375
0.03125	-0.078125
0.125	-0.71875
0.09375	-0.6875
0.0625	-0.71875
0.21875	-0.71875
0.15625	-0.6875
0.0625	-0.65625
0.0625	-0.84375
0.03125	-0.8125
0.125	-0.78125
0.15625	-0.8125
0.15625	-0.78125
0.09375	-0.75
0.0625	-0.78125
0.125	-0.84375
0.09375	-0.8125
0.28125	-0.71875
0.40625	-0.53125
0.15625	-0.53125
0.0625	-0.53125
0.15625	-0.65625
0.21875	-0.65625
0.21875	-0.59375
-0.53125	0.34375
-0.875	0.03125
-0.71875	0.03125
-0.625	0.03125
-0.75	0.03125
-0.0390625	0.0078125
-0.0234375	0.0078125
-0.5	0.03125
-0.34375	0.71875
-0.65625	0.96875
-0.625	0.96875
-0.75	0.96875
-0.96875	0.53125
-0.96875	0.875
-0.96875	0.46875
-0.78125	0.34375
0.109375	0.046875
0.171875	0.015625
0.59375	0.28125
0.78125	0.40625
0.96875	0.21875
0.96875	0.28125
0.984375	0.953125
0.84375	0.8125
0.90625	0.8125
0.53125	0.84375
0.953125	0.984375
0.984375	0.984375
0.625	0.96875
0.75	0.96875
0.28125	0.96875
0.15625	0.96875
0.21875	0.96875
0.09375	0.96875
0.21875	0.59375
0.28125	0.65625
0.00390625	0.01171875
0.46875	-0.96875
0.125	-0.96875
0.53125	-0.96875
0.65625	-0.78125
0.96875	-0.875
0.96875	-0.71875
0.96875	-0.625
0.96875	-0.75
0.96875	-0.15625
0.96875	-0.09375
0.0078125	-0.00390625
0.00390625	0
0.015625	-0.109375
0.00390625	-0.01171875
0.00390625	-0.00390625
0.015625	-0.078125
0.015625	-0.0625
0.03125	-0.65625
0.03125	-0.625
0.03125	-0.75
0.03125	-0.5
-1	0
0	0
0	1
-1	1
1	0
1	1
0	-1
1	-1
-0.5	0
-0.5	1
1	0.5
0	-0.5
1	-0.5
0.5	-1
0	-0.25
1	-0.75
0.5	1
-0.25	0
0	-0.75
1	0.75
-0.25	1
1	0.25
0.75	1
-0.75	0
-1	0.5
1	-0.25
-0.75	1
-1	0.75
0.25	-1
0	-0.125
-0.875	0
-0.625	1
1	0.625
1	-0.875
0	-0.625
0.75	-1
1	-0.625
0	-0.875
-1	0.25
-0.625	0
-0.875	1
-0.375	0
-1	0.875
0.875	1
0.125	-1
1	-0.375
0	-0.0625
-0.125	1
0.25	1
0	-0.375
-0.125	0
1	0.875
1	-0.125
0.625	1
0.875	-1
-1	0.125
-0.9375	0
-0.1875	0
-1	0.9375
-1	0.375
1	0.125
0.9375	1
0.375	1
0.0625	-1
0.625	-1
1	-0.9375
0	-0.03125
-0.5625	1
-0.8125	1
0.6875	1
0	-0.5625
0	-0.8125
1	0.375
-0.375	1
0.375	-1
0	-0.1875
1	-0.8125
1	-0.5625
0	-0.9375
-1	0.625
-0.8125	0
-0.5625	0
-0.9375	1
0.125	1
-0.0625	0
1	0.9375
0.9375	-1
-1	0.0625
-0.4375	0
-0.09375	0
-1	0.1875
1	0.5625
1	0.8125
0.8125	-1
1	-0.4375
0	-0.015625
0	-0.3125
-0.96875	0
-0.0625	1
-0.3125	1
-1	0.96875
-1	0.6875
1	0.0625
0.4375	1
0.03125	-1
0.3125	-1
1	-0.96875
1	0.6875
-0.3125	0
0	-0.4375
1	-0.3125
0.8125	1
0.5625	1
0.1875	-1
-1	0.8125
1	0.4375
0.6875	-1
-1	0.3125
0	-0.96875
-0.96875	1
0	-0.046875
-0.03125	0
0.96875	-1
-1	0.03125
-0.6875	0
-0.046875	0
-1	0.4375
1	0.3125
0.96875	1
0.1875	1
0.5625	-1
1	-0.6875
1	-0.1875
0	-0.0078125
-0.84375	0
-0.78125	1
-1	0.84375
0.15625	-1
1	-0.84375
0	-0.78125
0	-0.6875
-0.6875	1
1	-0.0625
0	-0.09375
1	0.1875
0	-0.84375
-0.84375	1
0.4375	-1
1	-0.78125
-1	0.5625
-0.78125	0
0.3125	1
0.65625	1
0.0625	1
1	0.96875
1	0.71875
0.84375	-1
-1	0.15625
-0.015625	0


==> data/ele1.dat <==
3	4	0
4	5	0
5	6	0
6	3	0
4	7	1
7	8	1
8	5	1
5	4	1
9	10	2
10	7	2
7	4	2
4	9	2


==> data/ele2.dat <==
0	11	19
19	12	5
0	19	5
3	0	5
12	3	5
3	13	6
0	3	6
20	0	6
13	20	6
14	0	20
14	11	0
4	1	7
12	4	7
4	15	8
1	4	8
21	1	8
15	21	8
16	1	21
16	13	1
1	13	3
3	12	7
1	3	7
17	18	2
2	18	23
23	15	9
2	23	9
4	2	9
15	4	9
4	12	10
2	4	10
22	2	10
12	22	10
17	2	22


==> data/ele3.dat <==
0	32	40
5	40	49
49	33	27
5	49	27
0	40	5
12	5	21
3	12	21
0	5	12
15	5	27
33	15	27
15	3	21
5	15	21
6	3	11
34	6	11
6	0	12
3	6	12
41	0	6
34	41	6
35	0	41
35	32	0
13	7	22
4	13	22
1	7	13
19	7	28
33	19	28
19	4	22
7	19	22
4	36	8
8	1	13
4	8	13
8	42	23
1	8	23
36	42	8
29	42	51
37	29	51
29	1	23
42	29	23
48	1	29
37	48	29
48	34	14
1	48	14
14	3	16
1	14	16
14	34	11
3	14	11
15	7	24
3	15	24
15	33	28
7	15	28
7	1	16
16	3	24
7	16	24
45	2	30
38	45	30
45	39	17
2	45	17
17	44	18
2	17	18
17	39	47
44	17	47
44	36	9
9	2	18
44	9	18
9	4	20
2	9	20
36	4	9
19	10	25
4	19	25
19	33	31
10	19	31
10	2	20
20	4	25
10	20	25
10	43	26
2	10	26
46	10	31
33	46	31
43	10	46
30	43	50
38	30	50
30	2	26
43	30	26


==> data/ele4.dat <==
32	64	34
0	32	34
32	56	79
64	32	79
73	5	33
64	73	33
73	57	27
5	73	27
34	5	35
0	34	35
34	64	33
5	34	33
12	5	21
3	12	21
12	0	35
5	12	35
15	5	27
27	57	40
15	27	40
15	3	21
5	15	21
6	3	11
58	6	11
12	6	43
0	12	43
3	6	12
44	6	49
65	44	49
44	0	43
6	44	43
6	58	76
76	65	49
6	76	49
50	65	82
59	50	82
50	0	44
65	50	44
80	0	50
59	80	50
80	56	32
0	80	32
13	7	22
4	13	22
1	7	13
36	28	45
19	36	45
7	28	36
42	28	51
57	42	51
42	19	45
28	42	45
19	4	22
22	7	36
19	22	36
37	8	38
4	37	38
37	60	52
8	37	52
8	1	13
13	4	38
8	13	38
8	66	23
1	8	23
77	8	52
60	77	52
66	8	77
29	66	75
75	61	54
29	75	54
23	29	46
1	23	46
66	29	23
39	29	53
72	39	53
39	1	46
29	39	46
78	29	54
61	78	54
78	72	53
29	78	53
72	58	14
14	1	39
72	14	39
14	3	16
1	14	16
14	58	11
3	14	11
24	15	41
7	24	41
3	15	24
40	28	47
15	40	47
40	57	51
28	40	51
28	7	41
41	15	47
28	41	47
7	1	16
16	3	24
7	16	24
69	2	30
62	69	30
69	63	17
2	69	17
17	68	18
2	17	18
17	63	71
68	17	71
9	68	81
81	60	55
9	81	55
9	2	18
68	9	18
20	9	48
4	20	48
2	9	20
37	9	55
60	37	55
37	4	48
9	37	48
19	10	25
4	19	25
31	19	42
57	31	42
10	19	31
10	2	20
20	4	25
10	20	25
10	67	26
2	10	26
70	10	31
57	70	31
67	10	70
30	67	74
62	30	74
30	2	26
67	30	26


==> data/ele5.dat <==
56	34	74
32	56	74
56	106	59
34	56	59
34	0	57
57	32	74
34	57	74
58	121	75
32	58	75
58	98	128
121	58	128
56	121	137
106	56	137
56	32	75
121	56	75
115	5	33
106	115	33
115	99	27
5	115	27
34	5	35
0	34	35
33	34	59
106	33	59
5	34	33
12	5	21
3	12	21
12	0	35
5	12	35
15	5	27
27	99	40
15	27	40
15	3	21
5	15	21
6	3	11
100	6	11
12	6	43
0	12	43
3	6	12
44	6	49
49	107	85
44	49	85
44	0	43
6	44	43
6	100	118
118	107	49
6	118	49
60	124	76
50	60	76
60	107	129
124	60	129
87	124	138
101	87	138
87	50	76
124	87	76
77	44	84
50	77	84
0	44	77
60	44	85
107	60	85
60	50	84
44	60	84
61	50	86
122	61	86
61	0	77
50	61	77
125	50	87
101	125	87
125	122	86
50	125	86
136	32	88
122	136	88
136	98	58
32	136	58
61	32	57
0	61	57
61	122	88
32	61	88
13	7	22
4	13	22
1	7	13
36	28	45
19	36	45
7	28	36
42	28	51
51	99	94
42	51	94
42	19	45
28	42	45
19	4	22
22	7	36
19	22	36
37	8	38
4	37	38
37	102	52
8	37	52
8	1	13
13	4	38
8	13	38
23	8	62
62	108	89
23	62	89
1	8	23
119	8	52
102	119	52
119	108	62
8	119	62
63	117	64
29	63	64
63	108	130
117	63	130
117	103	54
54	29	64
117	54	64
46	23	65
29	46	65
1	23	46
63	23	89
108	63	89
63	29	65
23	63	65
39	29	53
114	39	53
39	1	46
29	39	46
120	29	54
103	120	54
120	114	53
29	120	53
114	100	14
14	1	39
114	14	39
14	3	16
1	14	16
14	100	11
3	14	11
24	15	41
7	24	41
3	15	24
40	28	47
15	40	47
40	99	51
28	40	51
28	7	41
41	15	47
28	41	47
7	1	16
16	3	24
7	16	24
66	30	90
111	66	90
66	2	78
30	66	78
126	30	91
104	126	91
126	111	90
30	126	90
133	17	92
111	133	92
133	105	69
17	133	69
66	17	68
2	66	68
66	111	92
17	66	92
67	18	79
17	67	79
67	110	93
18	67	93
18	2	68
68	17	79
18	68	79
69	113	80
17	69	80
69	105	131
113	69	131
67	113	134
110	67	134
67	17	80
113	67	80
123	9	70
110	123	70
123	102	55
9	123	55
9	2	18
70	18	93
110	70	93
9	18	70
20	9	48
4	20	48
2	9	20
37	9	55
102	37	55
37	4	48
9	37	48
25	19	71
10	25	71
4	19	25
82	42	81
31	82	81
19	42	82
95	42	94
99	95	94
95	31	81
42	95	81
31	10	71
71	19	82
31	71	82
10	2	20
20	4	25
10	20	25
26	10	72
72	109	97
26	72	97
2	10	26
112	10	31
127	31	95
99	127	95
112	31	127
112	109	72
10	112	72
73	116	83
30	73	83
73	109	132
116	73	132
91	116	135
104	91	135
91	30	83
116	91	83
78	26	96
30	78	96
2	26	78
73	26	97
109	73	97
73	30	96
26	73	96


==> data/ele6.dat <==
56	34	74
32	56	74
56	212	59
34	56	59
34	0	57
57	32	74
34	57	74
58	227	75
75	32	98
58	75	98
234	58	99
204	234	99
227	58	234
56	227	243
212	56	243
56	32	75
227	56	75
100	33	181
221	100	181
100	5	146
33	100	146
33	212	245
245	221	181
33	245	181
254	27	182
221	254	182
254	205	104
27	254	104
100	27	151
5	100	151
100	221	182
27	100	182
35	34	101
101	5	147
35	101	147
0	34	35
33	34	59
212	33	59
101	33	146
5	101	146
34	33	101
103	21	149
12	103	149
103	5	148
21	103	148
21	3	102
102	12	149
21	102	149
107	35	150
12	107	150
0	35	107
103	35	147
5	103	147
103	12	150
35	103	150
106	27	105
15	106	105
106	5	151
27	106	151
104	40	152
27	104	152
104	205	129
40	104	129
105	40	128
15	105	128
105	27	152
40	105	152
127	21	153
15	127	153
3	21	127
106	21	148
5	106	148
106	15	153
21	106	153
108	11	155
6	108	155
108	3	154
11	108	154
109	11	183
206	109	183
109	6	155
11	109	155
43	12	156
6	43	156
43	0	107
12	43	107
108	12	102
3	108	102
108	6	156
12	108	156
44	6	49
49	213	85
44	49	85
44	0	43
6	44	43
109	224	110
6	109	110
109	206	251
224	109	251
224	213	49
49	6	110
224	49	110
60	230	76
50	60	76
60	213	235
230	60	235
87	230	244
244	207	185
87	244	185
76	87	157
50	76	157
230	87	76
77	44	84
50	77	84
0	44	77
60	44	85
213	60	85
60	50	84
44	60	84
61	50	86
228	61	86
61	0	77
50	61	77
111	87	184
231	111	184
111	50	157
87	111	157
246	87	185
207	246	185
246	231	184
87	246	184
231	228	86
86	50	111
231	86	111
88	242	112
32	88	112
228	242	88
259	58	186
242	259	186
259	204	99
58	259	99
112	58	98
32	112	98
112	242	186
58	112	186
61	32	57
0	61	57
61	228	88
32	61	88
22	13	158
7	22	158
113	22	161
4	113	161
13	22	113
114	13	162
1	114	162
114	7	158
13	114	158
36	28	45
19	36	45
7	28	36
117	51	116
42	117	116
117	28	159
51	117	159
115	94	160
51	115	160
115	205	200
94	115	200
94	42	116
116	51	160
94	116	160
42	19	45
45	28	117
42	45	117
140	22	118
19	140	118
140	4	161
22	140	161
22	7	36
36	19	118
22	36	118
37	8	38
4	37	38
52	37	119
208	52	119
8	37	52
13	8	120
120	1	162
13	120	162
38	13	113
4	38	113
8	13	38
23	8	62
62	214	89
23	62	89
23	1	120
8	23	120
225	8	52
208	225	52
225	214	62
8	225	62
64	63	121
121	223	188
64	121	188
29	63	64
63	214	236
236	223	121
63	236	121
255	54	187
223	255	187
255	209	191
54	255	191
165	64	163
54	165	163
29	64	165
187	64	188
223	187	188
187	54	163
64	187	163
46	23	65
29	46	65
1	23	46
63	23	89
214	63	89
63	29	65
23	63	65
122	53	164
39	122	164
29	53	122
193	53	189
220	193	189
193	39	164
53	193	164
39	1	46
46	29	122
39	46	122
123	54	190
226	123	190
123	29	165
54	123	165
247	54	191
209	247	191
247	226	190
54	247	190
53	226	257
257	220	189
53	257	189
53	29	123
226	53	123
252	14	192
220	252	192
252	206	125
14	252	125
124	39	166
14	124	166
1	39	124
192	39	193
220	192	193
192	14	166
39	192	166
16	14	126
126	3	167
16	126	167
124	16	170
1	124	170
14	16	124
125	11	194
14	125	194
125	206	183
11	125	183
126	11	154
3	126	154
126	14	194
11	126	194
41	24	168
15	41	168
7	24	41
127	24	171
3	127	171
127	15	168
24	127	168
47	40	130
28	47	130
47	15	128
40	47	128
129	51	169
40	129	169
129	205	115
51	129	115
130	51	159
28	130	159
130	40	169
51	130	169
28	7	41
41	15	47
28	41	47
114	16	131
7	114	131
114	1	170
16	114	170
24	16	167
167	3	171
24	167	171
24	7	131
16	24	131
66	30	90
217	66	90
66	2	78
30	66	78
132	91	195
232	132	195
132	30	172
91	132	172
248	91	196
210	248	196
248	232	195
91	248	195
232	217	90
90	30	132
232	90	132
92	239	133
17	92	133
217	239	92
258	69	197
239	258	197
258	211	135
69	258	135
133	69	134
17	133	134
133	239	197
69	133	197
66	17	68
2	66	68
66	217	92
17	66	92
67	18	79
17	67	79
67	216	93
18	67	93
68	18	174
2	68	174
68	17	79
18	68	79
69	219	80
80	17	134
69	80	134
237	69	135
211	237	135
219	69	237
67	219	240
216	67	240
67	17	80
219	67	80
136	70	198
229	136	198
136	9	173
70	136	173
70	216	249
249	229	198
70	249	198
55	229	256
256	208	199
55	256	199
55	9	136
229	55	136
138	18	137
9	138	137
138	2	174
18	138	174
70	18	93
216	70	93
137	70	173
9	137	173
18	70	137
48	20	175
9	48	175
4	20	48
138	20	177
2	138	177
138	9	175
20	138	175
139	55	176
37	139	176
9	55	139
119	55	199
208	119	199
119	37	176
55	119	176
37	4	48
48	9	139
37	48	139
25	19	71
10	25	71
25	4	140
19	25	140
82	42	81
31	82	81
19	42	82
95	42	94
202	94	200
205	202	200
95	94	202
95	31	81
42	95	81
71	31	180
10	71	180
71	19	82
31	71	82
143	20	141
10	143	141
143	2	177
20	143	177
20	4	25
25	10	141
20	25	141
179	72	142
26	179	142
179	10	178
72	179	178
72	215	97
97	26	142
72	97	142
143	26	145
2	143	145
143	10	179
26	143	179
144	31	201
218	144	201
144	10	180
31	144	180
233	31	95
250	95	202
205	250	202
233	95	250
233	218	201
31	233	201
253	72	203
218	253	203
215	72	253
144	72	178
10	144	178
144	218	203
72	144	203
73	222	83
30	73	83
73	215	238
222	73	238
91	222	241
241	210	196
91	241	196
83	91	172
30	83	172
222	91	83
78	26	96
30	78	96
78	2	145
26	78	145
73	26	97
215	73	97
73	30	96
26	73	96


==> data/ele7.dat <==
74	56	206
34	74	206
74	32	204
56	74	204
205	59	308
56	205	308
205	425	381
59	205	381
59	34	206
206	56	308
59	206	308
215	57	207
34	215	207
215	0	309
57	215	309
57	32	74
74	34	207
57	74	207
208	75	209
58	208	209
208	440	378
75	208	378
75	32	98
98	58	209
75	98	209
311	99	377
447	311	377
311	58	310
99	311	310
99	417	473
473	447	377
99	473	377
208	447	497
440	208	497
208	58	311
447	208	311
210	456	312
56	210	312
440	456	210
205	456	498
425	205	498
205	56	312
456	205	312
204	75	313
56	204	313
32	75	204
210	75	378
440	210	378
210	56	313
75	210	313
100	33	181
434	100	181
100	5	146
33	100	146
458	33	211
425	458	211
458	434	181
33	458	181
212	182	379
467	212	379
212	27	314
182	212	314
182	434	474
474	467	379
182	474	379
501	104	380
467	501	380
501	418	219
104	501	219
212	104	218
27	212	218
212	467	380
104	212	380
151	100	213
27	151	213
5	100	151
100	434	182
213	182	314
27	213	314
100	182	213
316	101	214
35	316	214
316	34	315
101	316	315
101	5	147
147	35	214
101	147	214
215	35	217
0	215	217
215	34	316
35	215	316
59	33	216
34	59	216
211	59	381
425	211	381
33	59	211
101	33	146
5	101	146
216	101	315
34	216	315
33	101	216
103	21	149
12	103	149
103	5	148
21	103	148
21	3	102
102	12	149
21	102	149
107	35	150
12	107	150
107	0	217
35	107	217
103	35	147
5	103	147
103	12	150
35	103	150
106	27	105
15	106	105
106	5	151
27	106	151
152	104	220
40	152	220
152	27	218
104	152	218
219	129	317
104	219	317
219	418	277
129	219	277
220	129	276
40	220	276
220	104	317
129	220	317
105	40	128
15	105	128
105	27	152
40	105	152
127	21	153
15	127	153
3	21	127
106	21	148
5	106	148
106	15	153
21	106	153
108	11	155
6	108	155
108	3	154
11	108	154
109	11	183
419	109	183
109	6	155
11	109	155
43	12	156
156	6	221
43	156	221
107	43	319
0	107	319
12	43	107
108	12	102
3	108	102
108	6	156
12	108	156
224	49	223
44	224	223
224	6	318
49	224	318
85	49	222
222	426	385
85	222	385
85	44	223
49	85	223
230	43	382
44	230	382
230	0	319
43	230	319
224	43	221
6	224	221
224	44	382
43	224	382
109	437	110
6	109	110
109	419	464
437	109	464
49	437	490
490	426	222
49	490	222
110	49	318
6	110	318
437	49	110
76	60	225
225	443	384
76	225	384
50	60	76
226	448	320
60	226	320
226	426	484
448	226	484
448	443	225
225	60	320
448	225	320
227	457	228
87	227	228
227	443	485
457	227	485
499	185	383
457	499	383
420	185	499
228	185	326
87	228	326
228	457	383
185	228	383
157	76	229
87	157	229
50	76	157
227	76	384
443	227	384
227	87	229
76	227	229
84	77	321
44	84	321
50	77	84
230	77	325
0	230	325
230	44	321
77	230	321
231	85	322
60	231	322
44	85	231
226	85	385
426	226	385
226	60	322
85	226	322
60	50	84
84	44	231
60	84	231
232	86	324
61	232	324
232	50	323
86	232	323
237	86	386
441	237	386
237	61	324
86	237	324
77	61	236
236	0	325
77	236	325
77	50	232
61	77	232
111	87	184
444	111	184
111	50	157
87	111	157
233	185	387
459	233	387
233	87	326
185	233	326
185	420	475
475	459	387
185	475	387
459	444	184
184	87	233
459	184	233
86	444	496
496	441	386
86	496	386
111	86	323
50	111	323
444	86	111
88	455	112
112	32	234
88	112	234
476	88	388
441	476	388
455	88	476
186	472	235
58	186	235
455	472	186
504	99	389
472	504	389
417	99	504
235	99	310
58	235	310
235	472	389
99	235	389
112	58	98
32	112	98
112	455	186
58	112	186
57	61	238
32	57	238
236	57	309
0	236	309
61	57	236
237	88	327
61	237	327
237	441	388
88	237	388
238	88	234
32	238	234
238	61	327
88	238	327
22	13	158
158	7	239
22	158	239
113	22	161
4	113	161
13	22	113
114	13	162
1	114	162
114	7	158
13	114	158
45	36	328
28	45	328
240	45	330
19	240	330
36	45	240
241	36	331
7	241	331
241	28	328
36	241	328
117	51	116
42	117	116
117	28	159
51	117	159
160	115	244
94	160	244
160	51	242
115	160	242
243	200	329
115	243	329
243	418	410
200	243	410
244	200	368
94	244	368
244	115	329
200	244	329
94	42	116
116	51	160
94	116	160
295	45	245
42	295	245
295	19	330
45	295	330
45	28	117
117	42	245
45	117	245
140	22	118
19	140	118
140	4	161
22	140	161
239	36	246
22	239	246
239	7	331
36	239	331
118	36	240
19	118	240
118	22	246
36	118	246
248	38	333
37	248	333
248	8	332
38	248	332
247	38	250
4	247	250
247	37	333
38	247	333
119	52	334
37	119	334
421	52	119
248	52	339
8	248	339
248	37	334
52	248	334
251	120	249
13	251	249
251	8	335
120	251	335
120	1	162
162	13	249
120	162	249
113	38	336
13	113	336
113	4	250
38	113	250
251	38	332
8	251	332
251	13	336
38	251	336
254	62	253
23	254	253
254	8	337
62	254	337
89	62	252
252	427	393
89	252	393
89	23	253
62	89	253
261	120	338
23	261	338
1	120	261
254	120	335
8	254	335
254	23	338
120	254	338
255	52	390
438	255	390
255	8	339
52	255	339
52	421	477
477	438	390
52	477	390
489	62	391
438	489	391
489	427	252
62	489	252
255	62	337
8	255	337
255	438	391
62	255	391
121	64	340
63	121	340
121	436	188
64	121	188
256	64	259
29	256	259
256	63	340
64	256	340
449	63	257
427	449	257
449	436	121
63	449	121
187	468	258
54	187	258
436	468	187
502	191	392
468	502	392
502	422	395
191	502	395
258	191	348
54	258	348
258	468	392
191	258	392
165	64	163
54	165	163
165	29	259
64	165	259
187	64	188
436	187	188
187	54	163
64	187	163
65	46	341
23	65	341
260	65	343
29	260	343
46	65	260
261	46	346
1	261	346
261	23	341
46	261	341
262	89	342
63	262	342
23	89	262
257	89	393
427	257	393
257	63	342
89	257	342
256	65	344
63	256	344
256	29	343
65	256	343
65	23	262
262	63	344
65	262	344
164	122	345
53	164	345
39	122	164
263	122	347
29	263	347
263	53	345
122	263	345
193	53	189
433	193	189
193	39	164
53	193	164
270	46	264
39	270	264
270	1	346
46	270	346
122	46	260
260	29	347
122	260	347
122	39	264
46	122	264
123	54	190
190	439	396
123	190	396
165	123	349
29	165	349
54	123	165
265	191	394
460	265	394
265	54	348
191	265	348
478	191	395
422	478	395
478	460	394
191	478	394
460	439	190
190	54	265
460	190	265
266	470	267
53	266	267
266	439	486
470	266	486
470	433	189
189	53	267
470	189	267
263	123	350
53	263	350
263	29	349
123	263	349
266	123	396
439	266	396
266	53	350
123	266	350
268	192	397
465	268	397
268	14	351
192	268	351
192	433	479
479	465	397
192	479	397
500	125	398
465	500	398
419	125	500
268	125	274
14	268	274
268	465	398
125	268	398
124	39	166
269	166	352
14	269	352
124	166	269
124	1	270
39	124	270
193	192	271
39	193	271
433	192	193
351	166	399
192	351	399
351	14	352
166	351	352
166	39	271
271	192	399
166	271	399
273	126	272
16	273	272
273	14	353
126	273	353
126	3	167
167	16	272
126	167	272
170	124	354
16	170	354
1	124	170
273	124	269
14	273	269
273	16	354
124	273	354
125	11	194
194	14	274
125	194	274
125	419	183
11	125	183
126	11	154
3	126	154
194	126	353
14	194	353
11	126	194
41	24	168
15	41	168
275	41	355
7	275	355
24	41	275
127	24	171
3	127	171
127	15	168
24	127	168
47	40	130
28	47	130
47	15	128
40	47	128
169	129	278
51	169	278
169	40	276
129	169	276
277	115	400
129	277	400
277	418	243
115	277	243
278	115	242
51	278	242
278	129	400
115	278	400
130	51	159
28	130	159
130	40	169
51	130	169
241	41	279
28	241	279
241	7	355
41	241	355
41	15	47
47	28	279
41	47	279
114	16	131
7	114	131
114	1	170
16	114	170
24	16	167
167	3	171
24	167	171
131	24	275
7	131	275
16	24	131
280	90	357
66	280	357
280	30	356
90	280	356
284	90	401
430	284	401
284	66	357
90	284	357
66	2	78
78	30	280
66	78	280
132	91	195
445	132	195
132	30	172
91	132	172
281	196	402
461	281	402
281	91	358
196	281	358
196	423	480
480	461	402
196	480	402
461	445	195
195	91	281
461	195	281
90	445	491
491	430	401
90	491	401
132	90	356
30	132	356
445	90	132
92	452	133
133	17	282
92	133	282
481	92	403
430	481	403
452	92	481
197	471	283
69	197	283
452	471	197
503	135	404
471	503	404
424	135	503
283	135	361
69	283	361
283	471	404
135	283	404
133	69	134
17	133	134
133	452	197
69	133	197
68	66	285
17	68	285
2	66	68
284	92	359
66	284	359
284	430	403
92	284	403
285	92	282
17	285	282
285	66	359
92	285	359
79	67	287
18	79	287
17	67	79
286	93	360
67	286	360
286	429	407
93	286	407
93	18	287
287	67	360
93	287	360
68	18	174
2	68	174
68	17	79
18	68	79
288	80	289
69	288	289
288	432	406
80	288	406
80	17	134
134	69	289
80	134	289
362	135	405
450	362	405
362	69	361
135	362	361
135	424	482
482	450	405
135	482	405
288	450	493
432	288	493
288	69	362
450	288	362
290	453	363
67	290	363
432	453	290
286	453	494
429	286	494
286	67	363
453	286	363
67	17	80
290	80	406
432	290	406
67	80	290
136	70	198
442	136	198
136	9	173
70	136	173
462	70	291
429	462	291
462	442	198
70	462	198
55	442	469
469	421	199
55	469	199
55	9	136
442	55	136
138	18	137
9	138	137
138	2	174
18	138	174
70	18	93
291	93	407
429	291	407
70	93	291
137	70	173
9	137	173
18	70	137
175	48	364
20	175	364
9	48	175
292	48	365
4	292	365
292	20	364
48	292	364
138	20	177
2	138	177
138	9	175
20	138	175
139	55	176
37	139	176
9	55	139
119	55	199
421	119	199
119	37	176
55	119	176
247	48	293
37	247	293
247	4	365
48	247	365
48	9	139
139	37	293
48	139	293
71	25	294
294	19	366
71	294	366
10	25	71
140	25	371
4	140	371
140	19	294
25	140	294
81	82	367
42	81	367
31	82	81
295	82	370
19	295	370
295	42	367
82	295	367
296	94	408
95	296	408
42	94	296
369	200	409
202	369	409
369	94	368
200	369	368
412	200	410
418	412	410
412	202	409
200	412	409
202	95	408
408	94	369
202	408	369
81	95	373
31	81	373
81	42	296
95	81	296
71	31	180
10	71	180
82	71	366
366	19	370
82	366	370
31	71	82
143	20	141
10	143	141
143	2	177
20	143	177
292	25	297
20	292	297
292	4	371
25	292	371
25	10	141
141	20	297
25	141	297
179	72	142
26	179	142
179	10	178
72	179	178
97	72	298
298	428	416
97	298	416
97	26	142
72	97	142
143	26	145
2	143	145
143	10	179
26	143	179
201	144	299
299	31	372
201	299	372
431	144	201
144	10	180
180	31	299
144	180	299
300	95	411
446	300	411
300	31	373
95	300	373
463	95	202
483	202	412
418	483	412
463	202	483
463	446	411
95	463	411
492	201	413
446	492	413
431	201	492
300	201	372
31	300	372
300	446	413
201	300	413
466	72	203
431	466	203
466	428	298
72	466	298
144	72	178
10	144	178
144	431	203
72	144	203
301	83	374
73	301	374
301	435	415
83	301	415
83	30	302
302	73	374
83	302	374
303	451	375
73	303	375
303	428	487
451	303	487
451	435	301
301	73	375
451	301	375
304	454	305
91	304	305
304	435	488
454	304	488
495	196	414
454	495	414
423	196	495
305	196	358
91	305	358
305	454	414
196	305	414
172	83	306
91	172	306
30	83	172
304	83	415
435	304	415
304	91	306
83	304	306
78	26	96
30	78	96
78	2	145
26	78	145
307	97	376
73	307	376
26	97	307
303	97	416
428	303	416
303	73	376
97	303	376
96	73	302
30	96	302
96	26	307
73	96	307


==> data/ele8.dat <==
74	56	206
34	74	206
74	32	204
56	74	204
205	59	308
56	205	308
205	800	381
59	205	381
59	34	206
206	56	308
59	206	308
215	57	207
34	215	207
215	0	309
57	215	309
57	32	74
74	34	207
57	74	207
208	75	209
58	208	209
208	815	378
75	208	378
75	32	98
98	58	209
75	98	209
311	99	377
822	311	377
311	58	310
99	311	310
417	848	418
99	417	418
417	792	889
848	417	889
848	822	377
377	99	418
848	377	418
208	822	872
815	208	872
208	58	311
822	208	311
210	831	312
56	210	312
815	831	210
205	831	873
800	205	873
205	56	312
831	205	312
204	75	313
56	204	313
32	75	204
210	75	378
815	210	378
210	56	313
75	210	313
419	181	589
100	419	589
419	33	588
181	419	588
426	181	750
809	426	750
426	100	589
181	426	589
425	146	591
100	425	591
425	5	590
146	425	590
419	146	598
33	419	598
419	100	591
146	419	591
420	211	751
833	420	751
420	33	592
211	420	592
211	800	880
880	833	751
211	880	751
900	181	752
833	900	752
900	809	750
181	900	750
420	181	588
33	420	588
420	833	752
181	420	752
212	182	379
842	212	379
212	27	314
182	212	314
849	182	421
809	849	421
849	842	379
182	849	379
422	380	753
876	422	753
422	104	593
380	422	593
380	842	881
881	876	753
380	881	753
913	219	754
876	913	754
913	793	440
219	913	440
422	219	439
104	422	439
422	876	754
219	422	754
218	212	423
104	218	423
27	212	218
212	842	380
423	380	593
104	423	593
212	380	423
213	151	594
100	213	594
213	27	424
151	213	424
425	151	608
5	425	608
425	100	594
151	425	594
426	182	427
100	426	427
426	809	421
182	426	421
213	182	314
27	213	314
213	100	427
182	213	427
316	101	214
35	316	214
316	34	315
101	316	315
147	101	429
429	5	595
147	429	595
147	35	214
101	147	214
215	35	217
0	215	217
215	34	316
35	215	316
216	59	428
428	33	596
216	428	596
34	59	216
381	211	597
59	381	597
800	211	381
428	211	592
33	428	592
428	59	597
211	428	597
430	146	599
101	430	599
430	33	598
146	430	598
429	146	590
5	429	590
429	101	599
146	429	599
315	216	600
101	315	600
34	216	315
430	216	596
33	430	596
430	101	600
216	430	600
432	149	602
103	432	602
432	21	601
149	432	601
149	12	431
431	103	602
149	431	602
435	148	604
103	435	604
435	5	603
148	435	603
432	148	617
21	432	617
432	103	604
148	432	604
445	102	433
21	445	433
445	3	605
102	445	605
149	102	631
12	149	631
433	149	601
21	433	601
102	149	433
107	35	150
150	12	434
107	150	434
107	0	217
35	107	217
436	147	606
103	436	606
35	147	436
435	147	595
5	435	595
435	103	606
147	435	606
150	103	431
12	150	431
150	35	436
103	150	436
438	105	755
106	438	755
438	27	607
105	438	607
437	105	442
15	437	442
437	106	755
105	437	755
446	151	609
106	446	609
446	5	608
151	446	608
438	151	424
27	438	424
438	106	609
151	438	609
152	104	220
40	152	220
218	152	612
27	218	612
104	152	218
317	219	441
129	317	441
317	104	439
219	317	439
440	277	610
219	440	610
440	793	515
277	440	515
441	277	514
129	441	514
441	219	610
277	441	610
220	129	276
40	220	276
220	104	317
129	220	317
128	105	443
443	40	611
128	443	611
128	15	442
105	128	442
607	152	613
105	607	613
607	27	612
152	607	612
152	40	443
443	105	613
152	443	613
616	153	615
127	616	615
616	21	614
153	616	614
444	153	619
15	444	619
444	127	615
153	444	615
445	127	510
3	445	510
445	21	616
127	445	616
447	148	618
106	447	618
447	21	617
148	447	617
446	148	603
5	446	603
446	106	618
148	446	618
437	153	620
106	437	620
437	15	619
153	437	619
447	153	614
21	447	614
447	106	620
153	447	620
449	155	622
108	449	622
449	11	621
155	449	621
448	155	627
6	448	627
448	108	622
155	448	622
453	154	624
108	453	624
453	3	623
154	453	623
449	154	666
11	449	666
449	108	624
154	449	624
450	183	626
109	450	626
450	11	625
183	450	625
458	183	756
794	458	756
458	109	626
183	458	626
457	155	628
109	457	628
457	6	627
155	457	627
450	155	621
11	450	621
450	109	628
155	450	628
452	156	451
43	452	451
452	12	629
156	452	629
221	156	632
6	221	632
221	43	451
156	221	451
319	107	630
43	319	630
0	107	319
452	107	434
12	452	434
452	43	630
107	452	630
454	102	757
108	454	757
454	12	631
102	454	631
453	102	605
3	453	605
453	108	757
102	453	757
448	156	633
108	448	633
448	6	632
156	448	632
454	156	629
12	454	629
454	108	633
156	454	633
223	224	455
49	223	455
44	224	223
224	6	318
455	318	636
49	455	636
224	318	455
85	49	222
222	801	385
85	222	385
85	44	223
49	85	223
230	43	382
44	230	382
230	0	319
43	230	319
224	43	221
6	224	221
224	44	382
43	224	382
456	110	634
109	456	634
456	812	758
110	456	758
457	110	461
6	457	461
457	109	634
110	457	634
458	839	635
109	458	635
458	794	890
839	458	890
839	812	456
456	109	635
839	456	635
459	865	460
49	459	460
459	812	891
865	459	891
865	801	222
222	49	460
865	222	460
638	318	637
110	638	637
638	49	636
318	638	636
318	6	461
461	110	637
318	461	637
459	110	758
812	459	758
459	49	638
110	459	638
640	225	462
76	640	462
640	60	639
225	640	639
225	818	384
384	76	462
225	384	462
463	76	464
50	463	464
463	60	640
76	463	640
226	823	320
60	226	320
226	801	859
823	226	859
823	818	225
320	225	639
60	320	639
823	225	320
227	832	228
87	227	228
227	818	860
832	227	860
383	874	641
185	383	641
832	874	383
468	874	911
795	468	911
468	185	641
874	468	641
228	185	326
87	228	326
228	832	383
185	228	383
157	76	229
87	157	229
157	50	464
76	157	464
227	76	384
818	227	384
227	87	229
76	227	229
321	84	642
77	321	642
44	84	321
465	84	643
50	465	643
465	77	642
84	465	642
230	77	325
0	230	325
230	44	321
77	230	321
231	85	322
60	231	322
44	85	231
226	85	385
801	226	385
226	60	322
85	226	322
463	84	466
60	463	466
463	50	643
84	463	643
84	44	231
231	60	466
84	231	466
232	86	324
61	232	324
232	50	323
86	232	323
237	86	386
816	237	386
237	61	324
86	237	324
77	61	236
236	0	325
77	236	325
232	77	465
50	232	465
61	77	232
467	184	645
111	467	645
467	87	644
184	467	644
760	184	759
819	760	759
760	111	645
184	760	645
111	50	157
157	87	467
111	157	467
233	185	387
834	233	387
233	87	326
185	233	326
468	850	469
185	468	469
468	795	892
850	468	892
850	834	387
387	185	469
850	387	469
184	834	906
906	819	759
184	906	759
233	184	644
87	233	644
834	184	233
470	871	471
86	470	471
470	819	893
871	470	893
871	816	386
386	86	471
871	386	471
323	111	646
86	323	646
50	111	323
470	111	760
819	470	760
470	86	646
111	470	646
472	112	473
88	472	473
472	830	475
112	472	475
112	32	234
234	88	473
112	234	473
388	851	647
88	388	647
816	851	388
472	851	909
830	472	909
472	88	647
851	472	647
186	847	235
235	58	474
186	235	474
882	186	761
830	882	761
847	186	882
389	879	648
99	389	648
847	879	389
417	879	915
792	417	915
417	99	648
879	417	648
235	99	310
58	235	310
235	847	389
99	235	389
98	112	476
58	98	476
32	112	98
475	186	649
112	475	649
475	830	761
186	475	761
476	186	474
58	476	474
476	112	649
186	476	649
57	61	238
32	57	238
236	57	309
0	236	309
61	57	236
237	88	327
61	237	327
237	816	388
88	237	388
238	88	234
32	238	234
238	61	327
88	238	327
478	158	477
22	478	477
478	13	650
158	478	650
239	158	652
7	239	652
239	22	477
158	239	477
161	113	651
22	161	651
4	113	161
478	113	488
13	478	488
478	22	651
113	478	651
162	114	479
13	162	479
1	114	162
518	158	653
114	518	653
518	7	652
158	518	652
479	158	650
13	479	650
479	114	653
158	479	653
45	36	328
28	45	328
240	45	330
19	240	330
36	45	240
241	36	331
7	241	331
241	28	328
36	241	328
117	51	116
480	116	655
42	480	655
117	116	480
117	28	159
51	117	159
160	115	244
94	160	244
160	51	242
115	160	242
329	243	483
200	329	483
329	115	481
243	329	481
482	410	654
243	482	654
482	793	781
410	482	781
483	410	721
200	483	721
483	243	654
410	483	654
244	200	368
94	244	368
244	115	329
200	244	329
565	116	484
94	565	484
565	42	655
116	565	655
116	51	160
160	94	484
116	160	484
295	45	245
42	295	245
295	19	330
45	295	330
45	28	117
245	117	480
42	245	480
45	117	245
486	118	762
140	486	762
486	22	656
118	486	656
485	118	487
19	485	487
485	140	762
118	485	762
161	140	560
4	161	560
161	22	486
140	161	486
239	36	246
22	239	246
239	7	331
36	239	331
118	36	240
240	19	487
118	240	487
246	118	656
22	246	656
36	118	246
248	38	333
37	248	333
248	8	332
38	248	332
247	38	250
4	247	250
247	37	333
38	247	333
334	119	657
52	334	657
37	119	334
490	119	763
796	490	763
490	52	657
119	490	657
248	52	339
8	248	339
248	37	334
52	248	334
251	120	249
13	251	249
251	8	335
120	251	335
120	1	162
162	13	249
120	162	249
113	38	336
336	13	488
113	336	488
113	4	250
38	113	250
251	38	332
8	251	332
251	13	336
38	251	336
254	62	253
23	254	253
254	8	337
62	254	337
252	89	489
489	62	658
252	489	658
252	802	393
89	252	393
89	23	253
253	62	489
89	253	489
261	120	338
23	261	338
1	120	261
254	120	335
8	254	335
254	23	338
120	254	338
255	52	390
813	255	390
255	8	339
52	255	339
490	852	491
52	490	491
490	796	894
852	490	894
852	813	390
390	52	491
852	390	491
391	864	492
62	391	492
813	864	391
907	252	764
864	907	764
802	252	907
492	252	658
62	492	658
492	864	764
252	492	764
255	62	337
8	255	337
255	813	391
62	255	391
121	64	340
340	63	493
121	340	493
121	811	188
64	121	188
256	64	259
29	256	259
256	63	340
64	256	340
494	257	765
824	494	765
494	63	659
257	494	659
257	802	883
883	824	765
257	883	765
899	121	766
824	899	766
811	121	899
494	121	493
63	494	493
494	824	766
121	494	766
258	187	495
843	258	495
54	187	258
884	187	767
811	884	767
884	843	495
187	884	495
877	191	392
843	877	392
877	797	395
191	877	395
258	191	348
54	258	348
258	843	392
191	258	392
165	64	163
163	54	496
165	163	496
165	29	259
64	165	259
187	64	188
188	811	767
187	188	767
187	54	163
64	187	163
65	46	341
23	65	341
260	65	343
29	260	343
46	65	260
261	46	346
1	261	346
261	23	341
46	261	341
262	89	342
63	262	342
23	89	262
257	89	393
802	257	393
342	257	659
63	342	659
89	257	342
256	65	344
63	256	344
256	29	343
65	256	343
65	23	262
262	63	344
65	262	344
164	122	345
53	164	345
39	122	164
263	122	347
29	263	347
263	53	345
122	263	345
497	189	768
193	497	768
53	189	497
771	189	769
808	771	769
771	193	768
189	771	768
193	39	164
164	53	497
193	164	497
270	46	264
39	270	264
270	1	346
46	270	346
122	46	260
260	29	347
122	260	347
122	39	264
46	122	264
500	190	499
123	500	499
500	54	660
190	500	660
396	190	498
814	396	498
396	123	499
190	396	499
349	165	661
123	349	661
29	165	349
500	165	496
54	500	496
500	123	661
165	500	661
265	191	394
835	265	394
265	54	348
191	265	348
853	191	395
797	853	395
853	835	394
191	853	394
903	190	770
835	903	770
903	814	498
190	903	498
265	190	660
54	265	660
265	835	770
190	265	770
266	845	267
53	266	267
266	814	861
845	266	861
189	845	904
904	808	769
189	904	769
189	53	267
845	189	267
263	123	350
53	263	350
263	29	349
123	263	349
266	123	396
814	266	396
266	53	350
123	266	350
268	192	397
840	268	397
268	14	351
192	268	351
501	854	502
192	501	502
501	808	895
854	501	895
854	840	397
397	192	502
854	397	502
875	125	398
840	875	398
875	794	505
125	875	505
268	125	274
14	268	274
268	840	398
125	268	398
124	39	166
269	166	352
14	269	352
124	166	269
124	1	270
39	124	270
271	193	662
192	271	662
39	193	271
501	193	771
808	501	771
501	192	662
193	501	662
351	166	399
192	351	399
351	14	352
166	351	352
166	39	271
271	192	399
166	271	399
273	126	272
16	273	272
273	14	353
126	273	353
507	167	503
126	507	503
507	3	663
167	507	663
272	167	677
16	272	677
272	126	503
167	272	503
170	124	354
16	170	354
1	124	170
273	124	269
14	273	269
273	16	354
124	273	354
506	194	504
125	506	504
506	11	664
194	506	664
194	14	274
274	125	504
194	274	504
505	183	665
125	505	665
505	794	756
183	505	756
506	183	625
11	506	625
506	125	665
183	506	665
508	154	667
126	508	667
508	11	666
154	508	666
507	154	623
3	507	623
507	126	667
154	507	667
353	194	668
126	353	668
14	194	353
508	194	664
11	508	664
508	126	668
194	508	668
41	24	168
509	168	669
15	509	669
41	168	509
275	41	355
7	275	355
24	41	275
171	127	511
24	171	511
510	171	678
3	510	678
127	171	510
444	168	670
127	444	670
444	15	669
168	444	669
168	24	511
511	127	670
168	511	670
513	130	672
47	513	672
513	40	671
130	513	671
130	28	512
512	47	672
130	512	672
674	128	673
47	674	673
15	128	674
513	128	611
40	513	611
513	47	673
128	513	673
169	129	278
51	169	278
169	40	276
129	169	276
400	277	516
115	400	516
400	129	514
277	400	514
515	243	772
277	515	772
515	793	482
243	515	482
516	243	481
115	516	481
516	277	772
243	516	772
278	115	242
51	278	242
278	129	400
115	278	400
130	51	159
28	130	159
169	130	671
40	169	671
51	130	169
241	41	279
28	241	279
241	7	355
41	241	355
509	47	517
41	509	517
509	15	674
47	509	674
279	47	512
28	279	512
279	41	517
47	279	517
519	131	676
114	519	676
519	16	675
131	519	675
518	131	521
7	518	521
518	114	676
131	518	676
114	1	170
170	16	519
114	170	519
522	167	520
24	522	520
522	16	677
167	522	677
663	171	679
167	663	679
663	3	678
171	663	678
171	24	520
520	167	679
171	520	679
275	131	680
24	275	680
275	7	521
131	275	521
522	131	675
16	522	675
522	24	680
131	522	680
280	90	357
66	280	357
280	30	356
90	280	356
284	90	401
805	284	401
284	66	357
90	284	357
535	78	523
66	535	523
535	2	681
78	535	681
280	78	586
30	280	586
280	66	523
78	280	523
524	195	683
132	524	683
524	91	682
195	524	682
774	195	773
820	774	773
774	132	683
195	774	683
132	30	172
172	91	524
132	172	524
281	196	402
836	281	402
281	91	358
196	281	358
525	855	526
196	525	526
525	798	896
855	525	896
855	836	402
402	196	526
855	402	526
195	836	905
905	820	773
195	905	773
281	195	682
91	281	682
836	195	281
527	866	528
90	527	528
527	820	897
866	527	897
866	805	401
401	90	528
866	401	528
356	132	684
90	356	684
30	132	356
527	132	774
820	527	774
527	90	684
132	527	684
529	133	530
92	529	530
529	827	532
133	529	532
133	17	282
282	92	530
133	282	530
403	856	685
92	403	685
805	856	403
529	856	908
827	529	908
529	92	685
856	529	685
197	846	283
283	69	531
197	283	531
885	197	775
827	885	775
846	197	885
404	878	686
135	404	686
846	878	404
540	878	914
799	540	914
540	135	686
878	540	686
283	135	361
69	283	361
283	846	404
135	283	404
134	133	533
69	134	533
17	133	134
532	197	687
133	532	687
532	827	775
197	532	775
533	197	531
69	533	531
533	133	687
197	533	687
285	68	688
66	285	688
285	17	534
68	285	534
535	68	538
2	535	538
535	66	688
68	535	688
284	92	359
66	284	359
284	805	403
92	284	403
285	92	282
17	285	282
285	66	359
92	285	359
287	79	689
67	287	689
287	18	536
79	287	536
537	79	692
17	537	692
537	67	689
79	537	689
286	93	360
67	286	360
286	804	407
93	286	407
287	93	703
18	287	703
287	67	360
93	287	360
539	174	691
68	539	691
539	18	690
174	539	690
174	2	538
538	68	691
174	538	691
534	79	693
68	534	693
534	17	692
79	534	692
539	79	536
18	539	536
539	68	693
79	539	693
288	80	289
69	288	289
288	807	406
80	288	406
134	80	694
17	134	694
134	69	289
80	134	289
362	135	405
825	362	405
362	69	361
135	362	361
540	857	541
135	540	541
540	799	898
857	540	898
857	825	405
405	135	541
857	405	541
288	825	868
807	288	868
288	69	362
825	288	362
290	828	363
363	67	542
290	363	542
807	828	290
286	828	869
804	286	869
286	67	363
828	286	363
537	80	543
67	537	543
537	17	694
80	537	694
406	290	695
80	406	695
807	290	406
543	290	542
67	543	542
543	80	695
290	543	695
544	198	696
136	544	696
70	198	544
778	198	776
817	778	776
778	136	696
198	778	696
173	136	699
699	9	697
173	699	697
173	70	544
136	173	544
545	291	777
837	545	777
545	70	698
291	545	698
291	804	886
886	837	777
291	886	777
198	837	902
902	817	776
198	902	776
198	70	545
837	198	545
844	55	546
817	844	546
844	796	199
55	844	199
556	136	700
55	556	700
556	9	699
136	556	699
546	136	778
817	546	778
546	55	700
136	546	700
548	137	779
138	548	779
548	18	701
137	548	701
547	137	550
9	547	550
547	138	779
137	547	779
554	174	702
138	554	702
2	174	554
548	174	690
18	548	690
548	138	702
174	548	702
551	93	549
70	551	549
551	18	703
93	551	703
407	291	704
93	407	704
804	291	407
549	291	698
70	549	698
549	93	704
291	549	704
706	173	705
137	706	705
70	173	706
550	173	697
9	550	697
550	137	705
173	550	705
551	137	701
18	551	701
551	70	706
137	551	706
364	175	707
48	364	707
364	20	552
175	364	552
553	175	710
9	553	710
553	48	707
175	553	707
292	48	365
4	292	365
292	20	364
48	292	364
555	177	709
138	555	709
555	20	708
177	555	708
554	177	727
2	554	727
554	138	709
177	554	709
547	175	711
138	547	711
547	9	710
175	547	710
555	175	552
20	555	552
555	138	711
175	555	711
176	139	712
55	176	712
37	139	176
556	139	713
9	556	713
556	55	712
139	556	712
119	55	199
199	796	763
119	199	763
119	37	176
55	119	176
247	48	293
37	247	293
247	4	365
48	247	365
553	139	557
48	553	557
553	9	713
139	553	713
139	37	293
293	48	557
139	293	557
715	294	558
71	715	558
715	25	714
294	715	714
366	294	718
19	366	718
366	71	558
294	366	558
559	71	568
10	559	568
559	25	715
71	559	715
561	371	717
140	561	717
561	25	716
371	561	716
371	4	560
560	140	717
371	560	717
485	294	719
140	485	719
485	19	718
294	485	718
561	294	714
25	561	714
561	140	719
294	561	719
367	81	562
82	367	562
367	42	563
81	367	563
564	81	567
31	564	567
564	82	562
81	564	562
295	82	370
19	295	370
295	42	367
82	295	367
408	296	720
94	408	720
95	296	408
565	296	722
42	565	722
565	94	720
296	565	720
369	200	409
202	369	409
369	94	368
200	369	368
566	410	780
412	566	780
566	200	721
410	566	721
788	410	781
793	788	781
788	412	780
410	788	780
412	202	409
409	200	566
412	409	566
408	202	740
95	408	740
408	94	369
202	408	369
81	95	373
373	31	567
81	373	567
296	81	563
563	42	722
296	563	722
95	81	296
569	180	724
71	569	724
569	31	723
180	569	723
568	180	739
10	568	739
568	71	724
180	568	724
366	82	725
71	366	725
366	19	370
82	366	370
569	82	564
31	569	564
569	71	725
82	569	725
571	141	782
143	571	782
571	20	726
141	571	726
570	141	730
10	570	730
570	143	782
141	570	782
578	177	728
143	578	728
578	2	727
177	578	727
571	177	708
20	571	708
571	143	728
177	571	728
297	292	572
572	25	729
297	572	729
20	292	297
292	4	371
572	371	716
25	572	716
292	371	572
559	141	573
25	559	573
559	10	730
141	559	730
726	297	731
141	726	731
20	297	726
573	297	729
25	573	729
573	141	731
297	573	731
575	142	783
179	575	783
575	72	732
142	575	732
142	26	574
574	179	783
142	574	783
736	178	784
179	736	784
736	10	733
178	736	733
575	178	743
72	575	743
575	179	784
178	575	784
577	298	576
97	577	576
577	72	734
298	577	734
298	803	416
416	97	576
298	416	576
97	26	142
577	142	732
72	577	732
97	142	577
145	143	579
579	26	735
145	579	735
145	2	578
143	145	578
570	179	737
143	570	737
570	10	736
179	570	736
579	179	574
26	579	574
579	143	737
179	579	737
299	201	738
144	299	738
299	31	372
201	299	372
584	201	785
806	584	785
584	144	738
201	584	738
583	180	580
144	583	580
583	10	739
180	583	739
299	180	723
31	299	723
299	144	580
180	299	580
300	95	411
821	300	411
300	31	373
95	300	373
581	202	786
838	581	786
581	95	740
202	581	740
741	412	787
858	741	787
202	412	741
887	412	788
793	887	788
887	858	787
412	887	787
786	858	912
838	786	912
786	202	741
858	786	741
838	821	411
411	95	581
838	411	581
867	201	413
821	867	413
867	806	785
201	867	785
300	201	372
31	300	372
300	821	413
201	300	413
582	203	789
841	582	789
582	72	742
203	582	742
888	203	790
806	888	790
888	841	789
203	888	789
901	298	791
841	901	791
803	298	901
582	298	734
72	582	734
582	841	791
298	582	791
585	178	744
144	585	744
585	72	743
178	585	743
583	178	733
10	583	733
583	144	744
178	583	744
584	203	745
144	584	745
584	806	790
203	584	790
585	203	742
72	585	742
585	144	745
203	585	745
301	83	374
73	301	374
301	810	415
83	301	415
83	30	302
302	73	374
83	302	374
303	826	375
73	303	375
303	803	862
826	303	862
826	810	301
301	73	375
826	301	375
304	829	305
91	304	305
304	810	863
829	304	863
414	870	746
196	414	746
829	870	414
525	870	910
798	525	910
525	196	746
870	525	746
305	196	358
91	305	358
305	829	414
196	305	414
172	83	306
91	172	306
30	83	172
304	83	415
810	304	415
304	91	306
83	304	306
587	96	748
78	587	748
587	26	747
96	587	747
96	30	586
586	78	748
96	586	748
681	145	749
78	681	749
2	145	681
587	145	735
26	587	735
587	78	749
145	587	749
307	97	376
73	307	376
26	97	307
303	97	416
803	303	416
303	73	376
97	303	376
96	73	302
30	96	302
307	96	747
26	307	747
73	96	307


==> data/ele9.dat <==
793	206	1090
74	793	1090
793	56	1089
206	793	1089
792	206	1094
34	792	1094
792	74	1090
206	792	1090
1098	204	1092
74	1098	1092
1098	32	1091
204	1098	1091
793	204	808
56	793	808
793	74	1092
204	793	1092
308	205	795
59	308	795
56	205	308
794	381	1093
205	794	1093
794	1448	1389
381	794	1389
381	59	795
795	205	1093
381	795	1093
818	206	796
59	818	796
818	34	1094
206	818	1094
308	206	1089
56	308	1089
308	59	796
206	308	796
798	207	1382
215	798	1382
798	57	1095
207	798	1095
797	207	1099
34	797	1099
797	215	1382
207	797	1382
816	309	1097
215	816	1097
816	0	1096
309	816	1096
798	309	1178
57	798	1178
798	215	1097
309	798	1097
881	74	799
57	881	799
881	32	1098
74	881	1098
792	207	1100
74	792	1100
792	34	1099
207	792	1099
799	207	1095
57	799	1095
799	74	1100
207	799	1100
802	209	1102
208	802	1102
802	75	1101
209	802	1101
800	209	1105
58	800	1105
800	208	1102
209	800	1102
801	378	1103
208	801	1103
801	1463	1386
378	801	1386
802	378	1114
75	802	1114
802	208	1103
378	802	1103
809	98	803
75	809	803
809	32	1104
98	809	1104
877	209	1106
98	877	1106
877	58	1105
209	877	1105
803	209	1101
75	803	1101
803	98	1106
209	803	1106
311	99	377
377	1470	1383
311	377	1383
310	311	1108
58	310	1108
99	311	310
417	1496	418
99	417	418
417	1440	1537
1496	417	1537
1496	1470	377
377	99	418
1496	377	418
804	1520	1107
208	804	1107
804	1470	1574
1520	804	1574
801	1520	1590
1463	801	1590
801	208	1107
1520	801	1107
800	311	1109
208	800	1109
800	58	1108
311	800	1108
804	311	1383
1470	804	1383
804	208	1109
311	804	1109
805	312	1110
210	805	1110
805	1479	1385
312	805	1385
312	56	806
806	210	1110
312	806	1110
1564	210	1384
1463	1564	1384
1564	1479	805
210	1564	805
1521	205	807
1479	1521	807
1521	1448	794
205	1521	794
205	56	312
807	312	1385
1479	807	1385
205	312	807
1113	313	1112
204	1113	1112
1113	75	1111
313	1113	1111
313	56	808
808	204	1112
313	808	1112
809	204	1091
32	809	1091
809	75	1113
204	809	1113
810	378	1115
210	810	1115
810	75	1114
378	810	1114
1384	378	1386
1463	1384	1386
1384	210	1115
378	1384	1115
806	313	1116
210	806	1116
56	313	806
810	313	1111
75	810	1111
810	210	1116
313	810	1116
419	181	589
100	419	589
419	33	588
181	419	588
426	181	750
1457	426	750
426	100	589
181	426	589
425	146	591
100	425	591
425	5	590
146	425	590
419	146	598
33	419	598
419	100	591
146	419	591
420	211	751
1481	420	751
420	33	592
211	420	592
1528	211	811
1448	1528	811
1528	1481	751
211	1528	751
1548	181	752
1481	1548	752
1548	1457	750
181	1548	750
420	181	588
33	420	588
420	1481	752
181	420	752
212	182	379
1490	212	379
212	27	314
182	212	314
1497	182	421
1457	1497	421
1497	1490	379
182	1497	379
422	380	753
1524	422	753
422	104	593
380	422	593
380	1490	1529
1529	1524	753
380	1529	753
812	754	1387
1561	812	1387
812	219	1117
754	812	1117
754	1524	1565
1565	1561	1387
754	1565	1387
1598	440	1388
1561	1598	1388
1598	1441	826
440	1598	826
812	440	825
219	812	825
812	1561	1388
440	812	1388
439	422	813
219	439	813
104	422	439
422	1524	754
813	754	1117
219	813	1117
422	754	813
218	212	423
423	104	814
218	423	814
27	212	218
212	1490	380
423	380	593
104	423	593
212	380	423
213	151	594
100	213	594
213	27	424
151	213	424
425	151	608
5	425	608
425	100	594
151	425	594
426	182	427
100	426	427
426	1457	421
182	426	421
213	182	314
27	213	314
213	100	427
182	213	427
316	101	214
214	35	815
316	214	815
315	316	1120
34	315	1120
101	316	315
147	101	429
429	5	595
147	429	595
147	35	214
101	147	214
817	217	1119
215	817	1119
817	35	1118
217	817	1118
816	217	1124
0	816	1124
816	215	1119
217	816	1119
797	316	1121
215	797	1121
797	34	1120
316	797	1120
817	316	815
35	817	815
817	215	1121
316	817	1121
428	216	1122
59	428	1122
428	33	596
216	428	596
818	216	819
34	818	819
818	59	1122
216	818	1122
381	211	597
59	381	597
811	381	1389
1448	811	1389
211	381	811
428	211	592
33	428	592
428	59	597
211	428	597
430	146	599
101	430	599
430	33	598
146	430	598
429	146	590
5	429	590
429	101	599
146	429	599
315	216	600
101	315	600
315	34	819
216	315	819
430	216	596
33	430	596
430	101	600
216	430	600
432	149	602
103	432	602
432	21	601
149	432	601
149	12	431
431	103	602
149	431	602
435	148	604
103	435	604
435	5	603
148	435	603
432	148	617
21	432	617
432	103	604
148	432	604
445	102	433
21	445	433
445	3	605
102	445	605
149	102	631
12	149	631
433	149	601
21	433	601
102	149	433
821	150	820
107	821	820
821	35	1123
150	821	1123
150	12	434
434	107	820
150	434	820
833	217	1125
107	833	1125
833	0	1124
217	833	1124
821	217	1118
35	821	1118
821	107	1125
217	821	1125
436	147	606
103	436	606
35	147	436
435	147	595
5	435	595
435	103	606
147	435	606
150	103	431
12	150	431
436	150	1123
35	436	1123
103	150	436
438	105	755
106	438	755
438	27	607
105	438	607
437	105	442
15	437	442
437	106	755
105	437	755
446	151	609
106	446	609
446	5	608
151	446	608
438	151	424
27	438	424
438	106	609
151	438	609
823	220	1127
152	823	1127
823	104	1126
220	823	1126
822	220	828
40	822	828
822	152	1127
220	822	1127
612	218	1128
152	612	1128
27	218	612
823	218	814
104	823	814
823	152	1128
218	823	1128
317	219	441
441	129	824
317	441	824
317	104	439
219	317	439
610	440	827
277	610	827
610	219	825
440	610	825
826	515	1129
440	826	1129
826	1441	991
515	826	991
827	515	990
277	827	990
827	440	1129
515	827	1129
441	277	514
129	441	514
441	219	610
277	441	610
276	220	829
829	129	1130
276	829	1130
276	40	828
220	276	828
1126	317	1131
220	1126	1131
104	317	1126
829	317	824
129	829	824
829	220	1131
317	829	1131
128	105	443
611	443	1132
40	611	1132
128	443	611
128	15	442
105	128	442
607	152	613
105	607	613
607	27	612
152	607	612
822	443	830
152	822	830
822	40	1132
443	822	1132
443	105	613
613	152	830
443	613	830
616	153	615
127	616	615
616	21	614
153	616	614
444	153	619
15	444	619
444	127	615
153	444	615
445	127	510
3	445	510
445	21	616
127	445	616
447	148	618
106	447	618
447	21	617
148	447	617
446	148	603
5	446	603
446	106	618
148	446	618
437	153	620
106	437	620
437	15	619
153	437	619
447	153	614
21	447	614
447	106	620
153	447	620
449	155	622
108	449	622
449	11	621
155	449	621
448	155	627
6	448	627
448	108	622
155	448	622
453	154	624
108	453	624
453	3	623
154	453	623
449	154	666
11	449	666
449	108	624
154	449	624
450	183	626
109	450	626
450	11	625
183	450	625
458	183	756
1442	458	756
458	109	626
183	458	626
457	155	628
109	457	628
457	6	627
155	457	627
450	155	621
11	450	621
450	109	628
155	450	628
452	156	451
43	452	451
452	12	629
156	452	629
221	156	632
632	6	831
221	632	831
451	221	1141
43	451	1141
156	221	451
319	107	630
630	43	832
319	630	832
833	319	1139
0	833	1139
107	319	833
452	107	434
12	452	434
452	43	630
107	452	630
454	102	757
108	454	757
454	12	631
102	454	631
453	102	605
3	453	605
453	108	757
102	453	757
448	156	633
108	448	633
448	6	632
156	448	632
454	156	629
12	454	629
454	108	633
156	454	633
455	223	834
224	455	834
455	49	835
223	455	835
836	223	1135
44	836	1135
836	224	834
223	836	834
842	318	837
224	842	837
842	6	1133
318	842	1133
455	318	636
49	455	636
455	224	837
318	455	837
839	222	838
85	839	838
839	49	1134
222	839	1134
222	1449	385
385	85	838
222	385	838
859	223	1136
85	859	1136
859	44	1135
223	859	1135
839	223	835
49	839	835
839	85	1136
223	839	1136
841	382	1138
230	841	1138
841	43	1137
382	841	1137
840	382	1142
44	840	1142
840	230	1138
382	840	1138
857	319	1140
230	857	1140
857	0	1139
319	857	1139
841	319	832
43	841	832
841	230	1140
319	841	1140
843	221	1390
224	843	1390
843	43	1141
221	843	1141
842	221	831
6	842	831
842	224	1390
221	842	1390
836	382	1143
224	836	1143
836	44	1142
382	836	1142
843	382	1137
43	843	1137
843	224	1143
382	843	1143
456	110	634
109	456	634
456	1460	758
110	456	758
457	110	461
6	457	461
457	109	634
110	457	634
458	1487	635
109	458	635
458	1442	1538
1487	458	1538
1487	1460	456
456	109	635
1487	456	635
459	1513	460
49	459	460
459	1460	1539
1513	459	1539
1513	1449	222
460	222	1134
49	460	1134
1513	222	460
638	318	637
110	638	637
638	49	636
318	638	636
461	318	1133
6	461	1133
461	110	637
318	461	637
459	110	758
1460	459	758
459	49	638
110	459	638
640	225	462
76	640	462
640	60	639
225	640	639
384	225	844
844	1466	1393
384	844	1393
462	384	1151
76	462	1151
225	384	462
464	463	845
845	76	1144
464	845	1144
50	463	464
463	60	640
640	76	845
463	640	845
320	226	846
846	1471	1392
320	846	1392
60	226	320
226	1449	1507
1507	1471	846
226	1507	846
1581	225	1391
1471	1581	1391
1581	1466	844
225	1581	844
639	320	1145
225	639	1145
60	320	639
1391	320	1392
1471	1391	1392
1391	225	1145
320	1391	1145
847	228	1146
227	847	1146
847	1480	851
228	847	851
848	228	850
87	848	850
848	227	1146
228	848	1146
849	1508	1147
227	849	1147
849	1466	1575
1508	849	1575
847	1508	1586
1480	847	1586
847	227	1147
1508	847	1147
383	1522	641
185	383	641
1480	1522	383
468	1522	1559
1443	468	1559
468	185	641
1522	468	641
228	185	326
326	87	850
228	326	850
383	228	851
1480	383	851
185	228	383
853	229	1149
157	853	1149
853	76	1148
229	853	1148
852	229	1153
87	852	1153
852	157	1149
229	852	1149
1167	464	1150
157	1167	1150
50	464	1167
853	464	1144
76	853	1144
853	157	1150
464	853	1150
854	384	1152
227	854	1152
854	76	1151
384	854	1151
849	384	1393
1466	849	1393
849	227	1152
384	849	1152
848	229	1154
227	848	1154
848	87	1153
229	848	1153
854	229	1148
76	854	1148
854	227	1154
229	854	1154
321	84	642
642	77	855
321	642	855
856	321	1156
44	856	1156
84	321	856
465	84	643
50	465	643
465	77	642
84	465	642
858	325	1155
230	858	1155
77	325	858
857	325	1165
0	857	1165
857	230	1155
325	857	1155
840	321	1157
230	840	1157
840	44	1156
321	840	1156
858	321	855
77	858	855
858	230	1157
321	858	1157
322	231	1158
85	322	1158
60	231	322
859	231	1159
44	859	1159
859	85	1158
231	859	1158
226	85	385
1449	226	385
226	60	322
85	226	322
463	84	466
60	463	466
463	50	643
84	463	643
856	231	860
84	856	860
856	44	1159
231	856	1159
231	60	466
466	84	860
231	466	860
324	232	862
86	324	862
324	61	861
232	324	861
865	323	1161
232	865	1161
865	50	1160
323	865	1160
862	323	871
86	862	871
862	232	1161
323	862	1161
863	386	1163
237	863	1163
863	86	1162
386	863	1162
883	386	1394
1464	883	1394
883	237	1163
386	883	1163
237	61	324
324	86	863
237	324	863
866	236	864
77	866	864
866	61	1164
236	866	1164
325	236	882
882	0	1165
325	882	1165
325	77	864
236	325	864
465	232	1166
77	465	1166
465	50	865
232	465	865
866	232	861
61	866	861
866	77	1166
232	866	1166
467	184	645
645	111	867
467	645	867
644	467	1168
87	644	1168
184	467	644
760	184	759
1467	760	759
760	111	645
184	760	645
872	157	868
111	872	868
872	50	1167
157	872	1167
852	467	1169
157	852	1169
852	87	1168
467	852	1168
868	467	867
111	868	867
868	157	1169
467	868	1169
233	185	387
387	1482	1395
233	387	1395
233	87	326
185	233	326
468	1498	469
185	468	469
468	1443	1540
1498	468	1540
1498	1482	387
387	185	469
1498	387	469
869	1554	870
184	869	870
869	1482	1576
1554	869	1576
1554	1467	759
759	184	870
1554	759	870
644	233	1170
184	644	1170
87	233	644
869	233	1395
1482	869	1395
869	184	1170
233	869	1170
470	1519	471
86	470	471
470	1467	1541
1519	470	1541
386	1519	1589
1589	1464	1394
386	1589	1394
471	386	1162
86	471	1162
1519	386	471
646	323	1171
111	646	1171
646	86	871
323	646	871
872	323	1160
50	872	1160
872	111	1171
323	872	1171
470	111	760
1467	470	760
470	86	646
111	470	646
472	112	473
88	472	473
472	1478	475
112	472	475
234	112	878
878	32	1172
234	878	1172
473	234	1181
88	473	1181
112	234	473
388	1499	647
88	388	647
1566	388	1396
1464	1566	1396
1499	388	1566
472	1499	1557
1478	472	1557
472	88	647
1499	472	647
873	235	874
186	873	874
873	1495	875
235	873	875
235	58	474
474	186	874
235	474	874
761	1530	1173
186	761	1173
1478	1530	761
873	1530	1597
1495	873	1597
873	186	1173
1530	873	1173
389	1527	648
99	389	648
1495	1527	389
417	1527	1563
1440	417	1563
417	99	648
1527	417	648
235	99	310
58	235	310
389	235	875
1495	389	875
99	235	389
876	476	1175
98	876	1175
876	112	1174
476	876	1174
877	476	879
58	877	879
877	98	1175
476	877	1175
878	98	1104
32	878	1104
878	112	876
98	878	876
475	186	649
112	475	649
475	1478	761
186	475	761
476	186	474
474	58	879
476	474	879
649	476	1174
112	649	1174
186	476	649
880	238	1177
57	880	1177
880	61	1176
238	880	1176
881	238	885
32	881	885
881	57	1177
238	881	1177
309	236	1179
1179	57	1178
309	1179	1178
882	309	1096
0	882	1096
236	309	882
880	236	1164
61	880	1164
880	57	1179
236	880	1179
327	237	884
88	327	884
61	237	327
883	388	1180
237	883	1180
883	1464	1396
388	883	1396
388	88	884
884	237	1180
388	884	1180
886	234	1397
238	886	1397
886	88	1181
234	886	1181
885	234	1172
32	885	1172
885	238	1397
234	885	1397
327	238	1176
61	327	1176
327	88	886
238	327	886
478	158	477
22	478	477
478	13	650
158	478	650
239	158	652
7	239	652
477	239	904
22	477	904
158	239	477
651	161	1182
113	651	1182
22	161	651
887	161	903
4	887	903
887	113	1182
161	887	1182
478	113	488
13	478	488
478	22	651
113	478	651
479	162	1183
114	479	1183
479	13	888
162	479	888
889	162	1217
1	889	1217
889	114	1183
162	889	1183
518	158	653
114	518	653
518	7	652
158	518	652
479	158	650
13	479	650
479	114	653
158	479	653
891	328	1185
45	891	1185
891	36	1184
328	891	1184
890	328	1189
28	890	1189
890	45	1185
328	890	1185
330	240	1186
45	330	1186
19	240	330
891	240	1201
36	891	1201
891	45	1186
240	891	1186
893	331	1188
241	893	1188
893	36	1187
331	893	1187
331	7	892
892	241	1188
331	892	1188
997	328	1190
241	997	1190
997	28	1189
328	997	1189
893	328	1184
36	893	1184
893	241	1190
328	893	1190
894	116	1398
117	894	1398
894	51	1191
116	894	1191
480	116	655
42	480	655
480	117	1398
116	480	1398
1197	159	1193
117	1197	1193
1197	28	1192
159	1197	1192
894	159	1294
51	894	1294
894	117	1193
159	894	1193
160	115	244
94	160	244
242	160	1195
51	242	1195
115	160	242
329	243	483
200	329	483
329	115	481
243	329	481
654	482	897
410	654	897
654	243	895
482	654	895
896	781	1194
482	896	1194
896	1441	1430
781	896	1430
897	781	1348
410	897	1348
897	482	1194
781	897	1194
483	410	721
200	483	721
483	243	654
410	483	654
244	200	368
94	244	368
244	115	329
200	244	329
565	116	484
94	565	484
565	42	655
116	565	655
1191	160	898
116	1191	898
1191	51	1195
160	1191	1195
160	94	484
484	116	898
160	484	898
900	245	1399
295	900	1399
900	45	1196
245	900	1196
899	245	901
42	899	901
899	295	1399
245	899	1399
295	19	330
330	45	900
295	330	900
890	117	902
45	890	902
890	28	1197
117	890	1197
480	245	1198
117	480	1198
480	42	901
245	480	901
902	245	1196
45	902	1196
902	117	1198
245	902	1198
486	118	762
140	486	762
486	22	656
118	486	656
485	118	487
19	485	487
485	140	762
118	485	762
161	140	560
560	4	903
161	560	903
161	22	486
140	161	486
905	246	1200
239	905	1200
905	36	1199
246	905	1199
246	22	904
904	239	1200
246	904	1200
239	7	331
905	331	1187
36	905	1187
239	331	905
907	240	906
118	907	906
907	36	1201
240	907	1201
240	19	487
487	118	906
240	487	906
246	118	656
22	246	656
907	246	1199
36	907	1199
118	246	907
909	333	1203
248	909	1203
909	38	1202
333	909	1202
908	333	1208
37	908	1208
908	248	1203
333	908	1203
914	332	1205
248	914	1205
914	8	1204
332	914	1204
909	332	1222
38	909	1222
909	248	1205
332	909	1205
911	250	1207
247	911	1207
911	38	1206
250	911	1206
910	250	1220
4	910	1220
910	247	1207
250	910	1207
1049	333	1209
247	1049	1209
1049	37	1208
333	1049	1208
911	333	1202
38	911	1202
911	247	1209
333	911	1209
657	334	1210
119	657	1210
657	52	912
334	657	912
913	334	1213
37	913	1213
913	119	1210
334	913	1210
490	119	763
1444	490	763
490	52	657
119	490	657
915	339	1212
248	915	1212
915	52	1211
339	915	1211
914	339	1236
8	914	1236
914	248	1212
339	914	1212
908	334	1214
248	908	1214
908	37	1213
334	908	1213
915	334	912
52	915	912
915	248	1214
334	915	1214
917	249	1400
251	917	1400
120	249	917
916	249	1218
13	916	1218
916	251	1400
249	916	1400
921	335	1216
251	921	1216
921	8	1215
335	921	1215
335	120	917
917	251	1216
335	917	1216
926	162	918
120	926	918
926	1	1217
162	926	1217
249	162	888
888	13	1218
249	888	1218
249	120	918
162	249	918
920	336	919
113	920	919
920	38	1219
336	920	1219
488	336	1224
13	488	1224
488	113	919
336	488	919
887	250	1221
113	887	1221
887	4	1220
250	887	1220
920	250	1206
38	920	1206
920	113	1221
250	920	1221
922	332	1223
251	922	1223
922	38	1222
332	922	1222
921	332	1204
8	921	1204
921	251	1223
332	921	1223
916	336	1225
251	916	1225
916	13	1224
336	916	1224
922	336	1219
38	922	1219
922	251	1225
336	922	1225
924	253	1401
254	924	1401
924	62	1226
253	924	1226
923	253	1229
23	923	1229
923	254	1401
253	923	1401
927	337	1228
254	927	1228
927	8	1227
337	927	1227
924	337	1238
62	924	1238
924	254	1228
337	924	1228
252	89	489
489	62	658
252	489	658
252	1450	393
89	252	393
949	253	925
89	949	925
949	23	1229
253	949	1229
489	253	1226
62	489	1226
489	89	925
253	489	925
338	261	1231
1231	120	1230
338	1231	1230
23	261	338
926	261	948
1	926	948
926	120	1231
261	926	1231
928	335	1232
254	928	1232
120	335	928
927	335	1215
8	927	1215
927	254	1232
335	927	1232
923	338	1233
254	923	1233
23	338	923
928	338	1230
120	928	1230
928	254	1233
338	928	1233
929	390	1235
255	929	1235
929	52	1234
390	929	1234
932	390	1402
1461	932	1402
932	255	1235
390	932	1235
931	339	1237
255	931	1237
931	8	1236
339	931	1236
929	339	1211
52	929	1211
929	255	1237
339	929	1237
490	1500	491
52	490	491
490	1444	1542
1500	490	1542
390	1500	1584
1584	1461	1402
390	1584	1402
491	390	1234
52	491	1234
1500	390	491
391	1512	492
492	62	930
391	492	930
1567	391	1403
1461	1567	1403
1512	391	1567
1555	252	764
1512	1555	764
1450	252	1555
492	252	658
62	492	658
492	1512	764
252	492	764
933	337	1239
255	933	1239
933	62	1238
337	933	1238
931	337	1227
8	931	1227
931	255	1239
337	931	1239
932	391	1240
255	932	1240
932	1461	1403
391	932	1403
933	391	930
62	933	930
933	255	1240
391	933	1240
936	340	934
121	936	934
936	64	1241
340	936	1241
340	63	493
493	121	934
340	493	934
935	188	1242
121	935	1242
935	1459	942
188	935	942
936	188	1249
64	936	1249
936	121	1242
188	936	1242
259	256	937
937	64	1243
259	937	1243
29	256	259
950	340	1244
256	950	1244
63	340	950
937	340	1241
64	937	1241
937	256	1244
340	937	1244
494	257	765
1472	494	765
494	63	659
257	494	659
257	1450	1531
1531	1472	765
257	1531	765
766	1547	1245
121	766	1245
1472	1547	766
935	1547	1595
1459	935	1595
935	121	1245
1547	935	1245
494	121	493
63	494	493
494	1472	766
121	494	766
495	258	1246
187	495	1246
1491	258	495
938	258	940
54	938	940
938	187	1246
258	938	1246
1532	187	767
1459	1532	767
1532	1491	495
187	1532	495
392	1525	939
191	392	939
1491	1525	392
1594	395	1404
1525	1594	1404
1594	1445	1409
395	1594	1409
939	395	1259
191	939	1259
939	1525	1404
395	939	1404
258	191	348
348	54	940
258	348	940
258	1491	392
191	258	392
941	163	1405
165	941	1405
941	64	1247
163	941	1247
496	163	1250
54	496	1250
496	165	1405
163	496	1405
958	259	1248
165	958	1248
29	259	958
941	259	1243
64	941	1243
941	165	1248
259	941	1248
944	188	943
187	944	943
944	64	1249
188	944	1249
767	188	942
1459	767	942
767	187	943
188	767	943
938	163	1406
187	938	1406
938	54	1250
163	938	1250
944	163	1247
64	944	1247
944	187	1406
163	944	1406
341	65	947
46	341	947
341	23	945
65	341	945
343	260	1251
65	343	1251
343	29	946
260	343	946
947	260	1257
46	947	1257
947	65	1251
260	947	1251
261	46	346
346	1	948
261	346	948
261	23	341
46	261	341
342	262	1252
89	342	1252
63	262	342
949	262	1253
23	949	1253
949	89	1252
262	949	1252
257	89	393
1450	257	393
342	257	659
63	342	659
89	257	342
256	65	344
344	63	950
256	344	950
256	29	343
65	256	343
945	262	951
65	945	951
945	23	1253
262	945	1253
262	63	344
344	65	951
262	344	951
345	164	1254
122	345	1254
53	164	345
952	164	1256
39	952	1256
952	122	1254
164	952	1254
954	347	1255
263	954	1255
122	347	954
953	347	1258
29	953	1258
953	263	1255
347	953	1255
263	53	345
345	122	954
263	345	954
497	189	768
193	497	768
53	189	497
771	189	769
1456	771	769
771	193	768
189	771	768
974	164	1407
193	974	1407
974	39	1256
164	974	1256
164	53	497
497	193	1407
164	497	1407
270	46	264
264	39	955
270	264	955
346	270	1277
1	346	1277
46	270	346
957	260	956
122	957	956
957	46	1257
260	957	1257
347	260	946
946	29	1258
347	946	1258
347	122	956
260	347	956
264	122	952
39	264	952
264	46	957
122	264	957
500	190	499
123	500	499
500	54	660
190	500	660
396	190	498
498	1462	1411
396	498	1411
499	396	1265
123	499	1265
190	396	499
349	165	661
123	349	661
958	349	1263
29	958	1263
165	349	958
500	165	496
54	500	496
500	123	661
165	500	661
265	191	394
1483	265	394
265	54	348
191	265	348
959	395	1408
1501	959	1408
959	191	1259
395	959	1259
1568	395	1409
1445	1568	1409
1568	1501	1408
395	1568	1408
1501	1483	394
394	191	959
1501	394	959
1551	190	770
1483	1551	770
1551	1462	498
190	1551	498
265	190	660
54	265	660
265	1483	770
190	265	770
960	267	1260
266	960	1260
960	1493	1410
267	960	1410
267	53	961
961	266	1260
267	961	1260
962	1509	1261
266	962	1261
1462	1509	962
960	1509	1592
1493	960	1592
960	266	1261
1509	960	1261
1552	189	963
1493	1552	963
1552	1456	769
189	1552	769
189	53	267
963	267	1410
1493	963	1410
189	267	963
350	263	964
964	123	1262
350	964	1262
53	263	350
953	349	1264
263	953	1264
953	29	1263
349	953	1263
349	123	964
964	263	1264
349	964	1264
965	396	1266
266	965	1266
965	123	1265
396	965	1265
962	396	1411
1462	962	1411
962	266	1266
396	962	1266
961	350	1267
266	961	1267
53	350	961
965	350	1262
123	965	1262
965	266	1267
350	965	1267
966	397	1269
268	966	1269
966	192	1268
397	966	1268
969	397	1412
1488	969	1412
969	268	1269
397	969	1269
968	351	1271
268	968	1271
968	14	1270
351	968	1270
966	351	975
192	966	975
966	268	1271
351	966	1271
501	1502	502
192	501	502
501	1456	1543
1502	501	1543
397	1502	1591
1591	1488	1412
397	1591	1412
502	397	1268
192	502	1268
1502	397	502
967	398	1413
1523	967	1413
967	125	1272
398	967	1272
1569	398	1414
1488	1569	1414
1569	1523	1413
398	1569	1413
1593	505	1415
1523	1593	1415
1442	505	1593
967	505	984
125	967	984
967	1523	1415
505	967	1415
970	274	1274
268	970	1274
970	125	1273
274	970	1273
968	274	1286
14	968	1286
968	268	1274
274	968	1274
969	398	1275
268	969	1275
969	1488	1414
398	969	1414
970	398	1272
125	970	1272
970	268	1275
398	970	1275
973	166	972
124	973	972
973	39	1276
166	973	1276
269	166	352
352	14	971
269	352	971
269	124	972
166	269	972
980	270	1278
124	980	1278
980	1	1277
270	980	1277
973	270	955
39	973	955
973	124	1278
270	973	1278
662	271	1279
193	662	1279
192	271	662
974	271	1280
39	974	1280
974	193	1279
271	974	1279
501	193	771
1456	501	771
501	192	662
193	501	662
351	166	399
399	192	975
351	399	975
352	351	1270
14	352	1270
166	351	352
271	166	1276
1276	39	1280
271	1276	1280
271	192	399
166	271	399
977	272	1416
273	977	1416
126	272	977
976	272	978
16	976	978
976	273	1416
272	976	1416
981	353	1282
273	981	1282
981	14	1281
353	981	1281
353	126	977
977	273	1282
353	977	1282
507	167	503
126	507	503
507	3	663
167	507	663
272	167	677
677	16	978
272	677	978
272	126	503
167	272	503
354	170	1283
124	354	1283
979	354	1284
16	979	1284
170	354	979
980	170	1300
1	980	1300
980	124	1283
170	980	1283
982	269	1417
273	982	1417
124	269	982
981	269	971
14	981	971
981	273	1417
269	981	1417
976	354	1285
273	976	1285
976	16	1284
354	976	1284
354	124	982
982	273	1285
354	982	1285
506	194	504
125	506	504
506	11	664
194	506	664
985	274	983
194	985	983
985	14	1286
274	985	1286
504	274	1273
125	504	1273
504	194	983
274	504	983
505	183	665
665	125	984
505	665	984
505	1442	756
183	505	756
506	183	625
11	506	625
506	125	665
183	506	665
508	154	667
126	508	667
508	11	666
154	508	666
507	154	623
3	507	623
507	126	667
154	507	667
353	194	668
126	353	668
985	353	1281
14	985	1281
194	353	985
508	194	664
11	508	664
508	126	668
194	508	668
987	168	986
41	987	986
987	24	1287
168	987	1287
669	509	1288
168	669	1288
15	509	669
986	509	999
41	986	999
986	168	1288
509	986	1288
355	275	1290
1290	41	1289
355	1290	1289
7	275	355
987	275	1003
24	987	1003
987	41	1290
275	987	1290
171	127	511
24	171	511
510	171	678
3	510	678
127	171	510
444	168	670
127	444	670
444	15	669
168	444	669
511	168	1287
24	511	1287
511	127	670
168	511	670
513	130	672
47	513	672
513	40	671
130	513	671
512	130	994
28	512	994
512	47	672
130	512	672
674	128	673
47	674	673
15	128	674
513	128	611
40	513	611
513	47	673
128	513	673
989	278	1292
169	989	1292
989	129	1291
278	989	1291
988	278	993
51	988	993
988	169	1292
278	988	1292
995	276	1293
169	995	1293
40	276	995
989	276	1130
129	989	1130
989	169	1293
276	989	1293
400	277	516
115	400	516
400	129	514
277	400	514
772	515	992
243	772	992
772	277	990
515	772	990
991	482	1418
515	991	1418
991	1441	896
482	991	896
992	482	895
243	992	895
992	515	1418
482	992	1418
516	243	481
115	516	481
516	277	772
243	516	772
278	115	242
242	51	993
278	242	993
400	278	1291
129	400	1291
115	278	400
996	159	1295
130	996	1295
996	51	1294
159	996	1294
994	159	1192
28	994	1192
994	130	1295
159	994	1295
671	169	1296
130	671	1296
671	40	995
169	671	995
996	169	988
51	996	988
996	130	1296
169	996	1296
998	279	1298
241	998	1298
998	41	1297
279	998	1297
997	279	1000
28	997	1000
997	241	1298
279	997	1298
892	355	1299
241	892	1299
7	355	892
998	355	1289
41	998	1289
998	241	1299
355	998	1299
509	47	517
517	41	999
509	517	999
509	15	674
47	509	674
279	47	512
512	28	1000
279	512	1000
517	279	1297
41	517	1297
47	279	517
519	131	676
114	519	676
519	16	675
131	519	675
518	131	521
7	518	521
518	114	676
131	518	676
889	170	1001
114	889	1001
889	1	1300
170	889	1300
519	170	979
16	519	979
519	114	1001
170	519	1001
522	167	520
520	24	1002
522	520	1002
522	16	677
167	522	677
663	171	679
167	663	679
663	3	678
171	663	678
171	24	520
520	167	679
171	520	679
1004	680	1301
275	1004	1301
131	680	1004
1003	680	1302
24	1003	1302
1003	275	1301
680	1003	1301
275	7	521
521	131	1004
275	521	1004
522	131	675
16	522	675
680	522	1002
1002	24	1302
680	1002	1302
131	522	680
357	280	1005
90	357	1005
66	280	357
1007	356	1304
280	1007	1304
1007	30	1303
356	1007	1303
1005	356	1012
90	1005	1012
1005	280	1304
356	1005	1304
1006	401	1306
284	1006	1306
1006	90	1305
401	1006	1305
1023	401	1419
1453	1023	1419
1023	284	1306
401	1023	1306
284	66	357
357	90	1006
284	357	1006
535	78	523
66	535	523
681	535	1022
1022	2	1307
681	1022	1307
78	535	681
280	78	586
1007	586	1375
30	1007	1375
280	586	1007
280	66	523
78	280	523
524	195	683
683	132	1008
524	683	1008
682	524	1309
91	682	1309
195	524	682
774	195	773
1468	774	773
774	132	683
195	774	683
1013	172	1009
132	1013	1009
1013	30	1308
172	1013	1308
1078	524	1310
172	1078	1310
1078	91	1309
524	1078	1309
1009	524	1008
132	1009	1008
1009	172	1310
524	1009	1310
281	196	402
402	1484	1420
281	402	1420
281	91	358
196	281	358
525	1503	526
196	525	526
525	1446	1544
1503	525	1544
1503	1484	402
402	196	526
1503	402	526
1010	1553	1011
195	1010	1011
1010	1484	1577
1553	1010	1577
1553	1468	773
773	195	1011
1553	773	1011
682	281	1311
195	682	1311
91	281	682
1010	281	1420
1484	1010	1420
1010	195	1311
281	1010	1311
527	1514	528
90	527	528
527	1468	1545
1514	527	1545
401	1514	1587
1587	1453	1419
401	1587	1419
528	401	1305
90	528	1305
1514	401	528
684	356	1312
132	684	1312
684	90	1012
356	684	1012
1013	356	1303
30	1013	1303
1013	132	1312
356	1013	1312
527	132	774
1468	527	774
527	90	684
132	527	684
529	133	530
92	529	530
529	1475	532
133	529	532
1020	282	1014
133	1020	1014
1020	17	1313
282	1020	1313
530	282	1319
92	530	1319
530	133	1014
282	530	1014
403	1504	685
685	92	1015
403	685	1015
1570	403	1421
1453	1570	1421
1504	403	1570
529	1504	1556
1475	529	1556
529	92	685
1504	529	685
1016	283	1017
197	1016	1017
1016	1494	1018
283	1016	1018
283	69	531
531	197	1017
283	531	1017
775	1533	1314
197	775	1314
1475	1533	775
1016	1533	1596
1494	1016	1596
1016	197	1314
1533	1016	1314
404	1526	686
135	404	686
1494	1526	404
540	1526	1562
1447	540	1562
540	135	686
1526	540	686
283	135	361
69	283	361
404	283	1018
1494	404	1018
135	283	404
1317	533	1316
134	1317	1316
1317	133	1315
533	1317	1315
1019	533	1021
69	1019	1021
1019	134	1316
533	1019	1316
1020	134	1031
17	1020	1031
1020	133	1317
134	1020	1317
532	197	687
133	532	687
532	1475	775
197	532	775
533	197	531
531	69	1021
533	531	1021
687	533	1315
133	687	1315
197	533	687
285	68	688
66	285	688
534	285	1025
17	534	1025
68	285	534
535	68	538
1022	538	1320
2	1022	1320
535	538	1022
535	66	688
68	535	688
359	284	1024
92	359	1024
66	284	359
1023	403	1318
284	1023	1318
1023	1453	1421
403	1023	1421
1024	403	1015
92	1024	1015
1024	284	1318
403	1024	1318
1026	282	1422
285	1026	1422
1026	92	1319
282	1026	1319
1025	282	1313
17	1025	1313
1025	285	1422
282	1025	1422
285	66	359
359	92	1026
285	359	1026
287	79	689
67	287	689
287	18	536
79	287	536
537	79	692
17	537	692
537	67	689
79	537	689
286	93	360
67	286	360
286	1452	407
93	286	407
287	93	703
18	287	703
287	67	360
93	287	360
539	174	691
68	539	691
539	18	690
174	539	690
1040	538	1027
174	1040	1027
1040	2	1320
538	1040	1320
538	68	691
691	174	1027
538	691	1027
534	79	693
68	534	693
534	17	692
79	534	692
539	79	536
18	539	536
539	68	693
79	539	693
1030	289	1322
288	1030	1322
1030	80	1321
289	1030	1321
1028	289	1326
69	1028	1326
1028	288	1322
289	1028	1322
1029	406	1323
288	1029	1323
1029	1455	1426
406	1029	1426
1030	406	1038
80	1030	1038
1030	288	1323
406	1030	1323
1032	694	1325
134	1032	1325
1032	80	1324
694	1032	1324
694	17	1031
1031	134	1325
694	1031	1325
1019	289	1327
134	1019	1327
1019	69	1326
289	1019	1326
1032	289	1321
80	1032	1321
1032	134	1327
289	1032	1327
362	135	405
405	1473	1423
362	405	1423
361	362	1329
69	361	1329
135	362	361
540	1505	541
135	540	541
540	1447	1546
1505	540	1546
1505	1473	405
405	135	541
1505	405	541
1033	1516	1328
288	1033	1328
1033	1473	1578
1516	1033	1578
1029	1516	1588
1455	1029	1588
1029	288	1328
1516	1029	1328
1028	362	1330
288	1028	1330
1028	69	1329
362	1028	1329
1033	362	1423
1473	1033	1423
1033	288	1330
362	1033	1330
1034	363	1035
290	1034	1035
1034	1476	1425
363	1034	1425
363	67	542
542	290	1035
363	542	1035
1571	290	1424
1455	1571	1424
1571	1476	1034
290	1571	1034
1517	286	1036
1476	1517	1036
1452	286	1517
286	67	363
1036	363	1425
1476	1036	1425
286	363	1036
543	537	1037
80	543	1037
67	537	543
537	17	694
1037	694	1324
80	1037	1324
537	694	1037
406	290	695
695	80	1038
406	695	1038
1424	406	1426
1455	1424	1426
290	406	1424
543	290	542
67	543	542
543	80	695
290	543	695
544	198	696
136	544	696
70	198	544
778	198	776
1465	778	776
778	136	696
198	778	696
173	136	699
699	9	697
173	699	697
173	70	544
136	173	544
545	291	777
1485	545	777
545	70	698
291	545	698
291	1452	1534
1534	1485	777
291	1534	777
198	1485	1550
1550	1465	776
198	1550	776
198	70	545
1485	198	545
1039	546	1427
1492	1039	1427
1039	55	1331
546	1039	1331
546	1465	1572
1572	1492	1427
546	1572	1427
1582	199	1428
1492	1582	1428
1444	199	1582
1039	199	1338
55	1039	1338
1039	1492	1428
199	1039	1428
556	136	700
55	556	700
556	9	699
136	556	699
546	136	778
1465	546	778
700	546	1331
55	700	1331
136	546	700
548	137	779
138	548	779
548	18	701
137	548	701
547	137	550
9	547	550
547	138	779
137	547	779
702	554	1332
174	702	1332
138	554	702
1040	554	1044
2	1040	1044
1040	174	1332
554	1040	1332
548	174	690
18	548	690
548	138	702
174	548	702
551	93	549
70	551	549
551	18	703
93	551	703
407	291	704
93	407	704
1452	291	407
549	291	698
70	549	698
549	93	704
291	549	704
706	173	705
137	706	705
70	173	706
550	173	697
9	550	697
550	137	705
173	550	705
551	137	701
18	551	701
551	70	706
137	551	706
364	175	707
707	48	1041
364	707	1041
552	364	1335
20	552	1335
175	364	552
553	175	710
9	553	710
553	48	707
175	553	707
1043	365	1334
292	1043	1334
1043	48	1333
365	1043	1333
1042	365	1343
4	1042	1343
1042	292	1334
365	1042	1334
1057	364	1336
292	1057	1336
1057	20	1335
364	1057	1335
1043	364	1041
48	1043	1041
1043	292	1336
364	1043	1336
555	177	709
138	555	709
555	20	708
177	555	708
554	177	727
727	2	1044
554	727	1044
554	138	709
177	554	709
547	175	711
138	547	711
547	9	710
175	547	710
555	175	552
20	555	552
555	138	711
175	555	711
712	176	1337
139	712	1337
712	55	1045
176	712	1045
1046	176	1339
37	1046	1339
1046	139	1337
176	1046	1337
556	139	713
9	556	713
556	55	712
139	556	712
1048	199	1047
119	1048	1047
1048	55	1338
199	1048	1338
199	1444	763
763	119	1047
199	763	1047
913	176	1340
119	913	1340
913	37	1339
176	913	1339
1048	176	1045
55	1048	1045
1048	119	1340
176	1048	1340
1050	293	1342
247	1050	1342
1050	48	1341
293	1050	1341
1049	293	1345
37	1049	1345
1049	247	1342
293	1049	1342
910	365	1344
247	910	1344
910	4	1343
365	910	1343
1050	365	1333
48	1050	1333
1050	247	1344
365	1050	1344
553	139	557
48	553	557
553	9	713
139	553	713
1046	293	1051
139	1046	1051
1046	37	1345
293	1046	1345
557	293	1341
48	557	1341
557	139	1051
293	557	1051
715	294	558
71	715	558
715	25	714
294	715	714
366	294	718
19	366	718
366	71	558
294	366	558
559	71	568
10	559	568
559	25	715
71	559	715
561	371	717
140	561	717
561	25	716
371	561	716
560	371	1352
4	560	1352
560	140	717
371	560	717
485	294	719
140	485	719
485	19	718
294	485	718
561	294	714
25	561	714
561	140	719
294	561	719
367	81	562
82	367	562
563	367	1346
42	563	1346
81	367	563
564	81	567
31	564	567
564	82	562
81	564	562
370	295	1052
82	370	1052
19	295	370
899	367	1347
295	899	1347
899	42	1346
367	899	1346
367	82	1052
1052	295	1347
367	1052	1347
408	296	720
94	408	720
408	95	1053
296	408	1053
565	296	722
42	565	722
565	94	720
296	565	720
369	200	409
202	369	409
369	94	368
200	369	368
566	410	780
412	566	780
566	200	721
410	566	721
1054	781	1429
788	1054	1429
1054	410	1348
781	1054	1348
1433	781	1430
1441	1433	1430
1433	788	1429
781	1433	1429
788	412	780
780	410	1054
788	780	1054
412	202	409
409	200	566
412	409	566
408	202	740
95	408	740
408	94	369
202	408	369
1055	373	1056
81	1055	1056
1055	95	1349
373	1055	1349
373	31	567
567	81	1056
373	567	1056
563	296	1350
81	563	1350
563	42	722
296	563	722
1055	296	1053
95	1055	1053
1055	81	1350
296	1055	1350
569	180	724
71	569	724
569	31	723
180	569	723
568	180	739
10	568	739
568	71	724
180	568	724
366	82	725
71	366	725
366	19	370
82	366	370
569	82	564
31	569	564
569	71	725
82	569	725
571	141	782
143	571	782
571	20	726
141	571	726
570	141	730
10	570	730
570	143	782
141	570	782
578	177	728
143	578	728
727	578	1354
2	727	1354
177	578	727
571	177	708
20	571	708
571	143	728
177	571	728
572	297	1351
292	572	1351
572	25	729
297	572	729
1057	297	1059
20	1057	1059
1057	292	1351
297	1057	1351
1042	371	1058
292	1042	1058
1042	4	1352
371	1042	1352
572	371	716
25	572	716
572	292	1058
371	572	1058
559	141	573
25	559	573
559	10	730
141	559	730
726	297	731
141	726	731
726	20	1059
297	726	1059
573	297	729
25	573	729
573	141	731
297	573	731
575	142	783
179	575	783
575	72	732
142	575	732
574	142	1353
26	574	1353
574	179	783
142	574	783
736	178	784
179	736	784
736	10	733
178	736	733
575	178	743
72	575	743
575	179	784
178	575	784
577	298	576
97	577	576
577	72	734
298	577	734
416	298	1060
1060	1451	1439
416	1060	1439
416	97	576
298	416	576
1084	142	1061
97	1084	1061
1084	26	1353
142	1084	1353
577	142	732
72	577	732
577	97	1061
142	577	1061
579	145	1062
143	579	1062
579	26	735
145	579	735
1082	578	1355
145	1082	1355
1082	2	1354
578	1082	1354
578	143	1062
1062	145	1355
578	1062	1355
570	179	737
143	570	737
570	10	736
179	570	736
579	179	574
26	579	574
579	143	737
179	579	737
299	201	738
144	299	738
299	31	372
201	299	372
584	201	785
1454	584	785
584	144	738
201	584	738
583	180	580
144	583	580
583	10	739
180	583	739
299	180	723
31	299	723
299	144	580
180	299	580
1063	411	1357
300	1063	1357
1063	95	1356
411	1063	1356
1066	411	1431
1469	1066	1431
1066	300	1357
411	1066	1357
1065	373	1358
300	1065	1358
31	373	1065
1063	373	1349
95	1063	1349
1063	300	1358
373	1063	1358
581	202	786
786	1486	1435
581	786	1435
581	95	740
202	581	740
741	412	787
1506	741	787
202	412	741
1064	788	1432
1535	1064	1432
412	788	1064
1573	788	1433
1441	1573	1433
1573	1535	1432
788	1573	1432
1535	1506	787
787	412	1064
1535	787	1064
786	1506	1560
1486	786	1560
786	202	741
1506	786	741
1583	411	1434
1486	1583	1434
1583	1469	1431
411	1583	1431
1356	581	1359
411	1356	1359
95	581	1356
1434	581	1435
1486	1434	1435
1434	411	1359
581	1434	1359
1515	201	413
1469	1515	413
1515	1454	785
201	1515	785
300	201	372
372	31	1065
300	372	1065
413	300	1066
1469	413	1066
201	300	413
582	203	789
1489	582	789
582	72	742
203	582	742
1536	203	790
1454	1536	790
1536	1489	789
203	1536	789
1549	298	791
1489	1549	791
1549	1451	1060
298	1549	1060
582	298	734
72	582	734
582	1489	791
298	582	791
585	178	744
144	585	744
585	72	743
178	585	743
583	178	733
10	583	733
583	144	744
178	583	744
584	203	745
144	584	745
584	1454	790
203	584	790
585	203	742
72	585	742
585	144	745
203	585	745
1069	374	1361
301	1069	1361
1069	83	1360
374	1069	1360
374	73	1067
1067	301	1361
374	1067	1361
1068	415	1362
301	1068	1362
1068	1458	1438
415	1068	1438
1069	415	1371
83	1069	1371
1069	301	1362
415	1069	1362
1079	302	1070
83	1079	1070
1079	30	1363
302	1079	1363
1379	374	1364
302	1379	1364
73	374	1379
1070	374	1360
83	1070	1360
1070	302	1364
374	1070	1364
375	303	1071
1071	1474	1437
375	1071	1437
73	303	375
1510	303	1072
1451	1510	1072
1510	1474	1071
303	1510	1071
1580	301	1436
1474	1580	1436
1580	1458	1068
301	1580	1068
1067	375	1365
301	1067	1365
73	375	1067
1436	375	1437
1474	1436	1437
1436	301	1365
375	1436	1365
1073	305	1366
304	1073	1366
1073	1477	1077
305	1073	1077
1074	305	1076
91	1074	1076
1074	304	1366
305	1074	1366
1075	1511	1367
304	1075	1367
1075	1458	1579
1511	1075	1579
1073	1511	1585
1477	1073	1585
1073	304	1367
1511	1073	1367
414	1518	746
196	414	746
1477	1518	414
525	1518	1558
1446	525	1558
525	196	746
1518	525	746
305	196	358
358	91	1076
305	358	1076
414	305	1077
1477	414	1077
196	305	414
1370	306	1369
172	1370	1369
1370	83	1368
306	1370	1368
1078	306	1373
91	1078	1373
1078	172	1369
306	1078	1369
1079	172	1308
30	1079	1308
1079	83	1370
172	1079	1370
1080	415	1372
304	1080	1372
1080	83	1371
415	1080	1371
1075	415	1438
1458	1075	1438
1075	304	1372
415	1075	1372
1074	306	1374
304	1074	1374
1074	91	1373
306	1074	1373
1080	306	1368
83	1080	1368
1080	304	1374
306	1080	1374
587	96	748
78	587	748
587	26	747
96	587	747
1086	586	1081
96	1086	1081
1086	30	1375
586	1086	1375
586	78	748
748	96	1081
586	748	1081
749	681	1376
145	749	1376
78	681	749
1082	681	1307
2	1082	1307
1082	145	1376
681	1082	1376
587	145	735
26	587	735
587	78	749
145	587	749
376	307	1377
97	376	1377
376	73	1083
307	376	1083
1084	307	1087
26	1084	1087
1084	97	1377
307	1084	1377
1085	416	1378
303	1085	1378
97	416	1085
1072	416	1439
1451	1072	1439
1072	303	1378
416	1072	1378
303	73	376
376	97	1085
303	376	1085
1088	302	1380
96	1088	1380
1088	73	1379
302	1088	1379
1086	302	1363
30	1086	1363
1086	96	1380
302	1086	1380
747	307	1381
96	747	1381
747	26	1087
307	747	1087
1088	307	1083
73	1088	1083
1088	96	1381
307	1088	1381

